On Expansion and Resolution in CEGAR Based QBF Solving

A quantified Boolean formula (QBF) is a propositional formula extended with universal and existential quantification over propositions. There are two methodologies in CEGAR based QBF solving techniques, one that is based on a refinement loop that builds partial expansions and a more recent one that is based on the communication of satisfied clauses. Despite their algorithmic similarity, their performance characteristics in experimental evaluations are very different and in many cases orthogonal. We compare those CEGAR approaches using proof theory developed around QBF solving and present a unified calculus that combines the strength of both approaches. Lastly, we implement the new calculus and confirm experimentally that the theoretical improvements lead to improved performance.

==> plots/caqe-expansion-qbfgallery-2014_cactus_caqe-cmsat-expansion-strong-unsat-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.004
6	0.004
7	0.004
8	0.008
9	0.008
10	0.012
11	0.012
12	0.012
13	0.012
14	0.012
15	0.012
16	0.012
17	0.016
18	0.016
19	0.016
20	0.016
21	0.02
22	0.024
23	0.024
24	0.024
25	0.024
26	0.028
27	0.028
28	0.032
29	0.032
30	0.036
31	0.036
32	0.04
33	0.04
34	0.04
35	0.04
36	0.044
37	0.044
38	0.044
39	0.044
40	0.044
41	0.044
42	0.044
43	0.048
44	0.048
45	0.052
46	0.052
47	0.056
48	0.056
49	0.06
50	0.06
51	0.06
52	0.06
53	0.064
54	0.068
55	0.068
56	0.072
57	0.072
58	0.076
59	0.08
60	0.08
61	0.08
62	0.084
63	0.084
64	0.084
65	0.088
66	0.088
67	0.088
68	0.088
69	0.092
70	0.092
71	0.092
72	0.092
73	0.092
74	0.096
75	0.096
76	0.1
77	0.1
78	0.1
79	0.1
80	0.104
81	0.104
82	0.104
83	0.108
84	0.108
85	0.108
86	0.112
87	0.112
88	0.116
89	0.12
90	0.12
91	0.12
92	0.124
93	0.124
94	0.124
95	0.124
96	0.124
97	0.128
98	0.128
99	0.128
100	0.128
101	0.128
102	0.132
103	0.132
104	0.132
105	0.136
106	0.136
107	0.136
108	0.14
109	0.14
110	0.14
111	0.14
112	0.14
113	0.144
114	0.144
115	0.144
116	0.144
117	0.144
118	0.144
119	0.148
120	0.148
121	0.148
122	0.148
123	0.152
124	0.152
125	0.156
126	0.156
127	0.156
128	0.156
129	0.156
130	0.16
131	0.16
132	0.16
133	0.16
134	0.164
135	0.168
136	0.168
137	0.168
138	0.172
139	0.176
140	0.18
141	0.18
142	0.184
143	0.184
144	0.184
145	0.184
146	0.188
147	0.188
148	0.188
149	0.192
150	0.192
151	0.196
152	0.196
153	0.2
154	0.204
155	0.208
156	0.212
157	0.22
158	0.224
159	0.224
160	0.224
161	0.228
162	0.232
163	0.232
164	0.236
165	0.236
166	0.24
167	0.24
168	0.24
169	0.248
170	0.248
171	0.248
172	0.252
173	0.26
174	0.26
175	0.26
176	0.264
177	0.264
178	0.268
179	0.268
180	0.268
181	0.268
182	0.28
183	0.284
184	0.284
185	0.292
186	0.292
187	0.296
188	0.296
189	0.304
190	0.308
191	0.308
192	0.308
193	0.312
194	0.32
195	0.32
196	0.324
197	0.324
198	0.328
199	0.332
200	0.332
201	0.332
202	0.336
203	0.34
204	0.34
205	0.344
206	0.344
207	0.344
208	0.352
209	0.352
210	0.356
211	0.356
212	0.36
213	0.372
214	0.372
215	0.372
216	0.376
217	0.376
218	0.384
219	0.388
220	0.388
221	0.392
222	0.396
223	0.4
224	0.4
225	0.404
226	0.412
227	0.412
228	0.416
229	0.416
230	0.416
231	0.416
232	0.416
233	0.428
234	0.432
235	0.432
236	0.436
237	0.44
238	0.448
239	0.456
240	0.46
241	0.468
242	0.468
243	0.472
244	0.472
245	0.476
246	0.48
247	0.48
248	0.484
249	0.484
250	0.488
251	0.488
252	0.492
253	0.492
254	0.496
255	0.5
256	0.504
257	0.504
258	0.508
259	0.508
260	0.512
261	0.516
262	0.516
263	0.516
264	0.52
265	0.524
266	0.528
267	0.536
268	0.536
269	0.548
270	0.548
271	0.552
272	0.552
273	0.552
274	0.56
275	0.576
276	0.576
277	0.58
278	0.584
279	0.588
280	0.592
281	0.592
282	0.592
283	0.6
284	0.612
285	0.616
286	0.616
287	0.62
288	0.62
289	0.624
290	0.632
291	0.636
292	0.656
293	0.66
294	0.664
295	0.68
296	0.68
297	0.688
298	0.704
299	0.708
300	0.712
301	0.716
302	0.72
303	0.72
304	0.728
305	0.728
306	0.736
307	0.74
308	0.74
309	0.76
310	0.764
311	0.772
312	0.772
313	0.772
314	0.78
315	0.784
316	0.788
317	0.792
318	0.796
319	0.796
320	0.796
321	0.828
322	0.84
323	0.84
324	0.848
325	0.856
326	0.864
327	0.864
328	0.868
329	0.876
330	0.88
331	0.88
332	0.892
333	0.9
334	0.9
335	0.908
336	0.912
337	0.924
338	0.932
339	0.932
340	0.936
341	0.944
342	0.948
343	0.952
344	0.98
345	0.992
346	0.996
347	0.996
348	1.004
349	1.016
350	1.02
351	1.028
352	1.028
353	1.032
354	1.032
355	1.04
356	1.04
357	1.044
358	1.044
359	1.048
360	1.068
361	1.068
362	1.092
363	1.096
364	1.1
365	1.116
366	1.116
367	1.124
368	1.128
369	1.144
370	1.176
371	1.176
372	1.18
373	1.184
374	1.184
375	1.2
376	1.212
377	1.212
378	1.216
379	1.216
380	1.252
381	1.28
382	1.296
383	1.312
384	1.32
385	1.332
386	1.34
387	1.356
388	1.356
389	1.376
390	1.404
391	1.416
392	1.428
393	1.444
394	1.468
395	1.472
396	1.488
397	1.496
398	1.548
399	1.556
400	1.56
401	1.588
402	1.612
403	1.624
404	1.636
405	1.636
406	1.644
407	1.656
408	1.676
409	1.712
410	1.72
411	1.772
412	1.784
413	1.788
414	1.792
415	1.82
416	1.844
417	1.868
418	1.868
419	1.872
420	1.876
421	1.88
422	1.892
423	1.952
424	1.964
425	1.972
426	1.976
427	1.996
428	2.016
429	2.028
430	2.032
431	2.072
432	2.08
433	2.088
434	2.096
435	2.104
436	2.112
437	2.164
438	2.168
439	2.184
440	2.192
441	2.216
442	2.24
443	2.288
444	2.3
445	2.308
446	2.32
447	2.328
448	2.332
449	2.388
450	2.404
451	2.412
452	2.444
453	2.488
454	2.58
455	2.584
456	2.588
457	2.608
458	2.704
459	2.732
460	2.744
461	2.804
462	2.856
463	2.904
464	2.912
465	2.928
466	3.04
467	3.052
468	3.068
469	3.072
470	3.088
471	3.116
472	3.136
473	3.292
474	3.348
475	3.36
476	3.396
477	3.4
478	3.44
479	3.576
480	3.764
481	3.776
482	3.804
483	3.824
484	3.832
485	3.872
486	3.884
487	3.888
488	3.916
489	3.956
490	4.132
491	4.34
492	4.372
493	4.444
494	4.464
495	4.532
496	4.796
497	4.988
498	5.076
499	5.096
500	5.104
501	5.132
502	5.236
503	5.252
504	5.312
505	5.4
506	5.46
507	5.608
508	5.636
509	5.764
510	5.764
511	6.004
512	6.144
513	6.252
514	6.372
515	6.38
516	6.4
517	6.592
518	6.836
519	6.936
520	6.952
521	7.104
522	7.24
523	7.28
524	7.352
525	7.532
526	7.544
527	7.72
528	7.892
529	7.976
530	8.076
531	8.34
532	8.388
533	8.556
534	8.796
535	8.808
536	8.896
537	9.104
538	9.136
539	9.22
540	9.512
541	9.6
542	9.652
543	9.684
544	9.764
545	9.768
546	9.784
547	9.812
548	9.816
549	9.856
550	10.128
551	10.656
552	10.84
553	11.208
554	11.488
555	11.8
556	11.936
557	12.144
558	13.536
559	13.612
560	13.732
561	13.884
562	13.976
563	14.448
564	14.664
565	14.76
566	14.96
567	15.404
568	15.504
569	15.784
570	15.888
571	16.32
572	16.38
573	16.416
574	16.476
575	16.568
576	17.276
577	17.92
578	18.256
579	19.624
580	19.68
581	20.52
582	20.908
583	21.052
584	21.172
585	21.248
586	21.756
587	21.844
588	22.66
589	22.744
590	22.944
591	23.144
592	25.392
593	25.752
594	25.852
595	26.092
596	26.38
597	26.712
598	27.1
599	27.12
600	27.56
601	27.584
602	28.028
603	28.064
604	28.072
605	28.816
606	29.892
607	30.112
608	30.2
609	31.248
610	32.852
611	33.172
612	33.172
613	33.588
614	34.276
615	34.508
616	36.264
617	37.08
618	37.148
619	37.168
620	37.208
621	37.46
622	37.512
623	38.484
624	39.684
625	39.712
626	40.504
627	40.664
628	40.872
629	41.056
630	41.5
631	41.8
632	42.016
633	42.828
634	42.98
635	43.384
636	43.764
637	43.98
638	43.988
639	45.672
640	46.052
641	47.624
642	47.768
643	48.144
644	48.348
645	48.38
646	49.16
647	49.66
648	50.292
649	52.184
650	52.292
651	52.88
652	53.18
653	54.4
654	54.4
655	56.5
656	56.936
657	57.308
658	57.972
659	58.824
660	60.192
661	61.336
662	64.048
663	64.864
664	65.08
665	66.792
666	67.088
667	67.292
668	67.968
669	68.552
670	70.892
671	71.024
672	71.564
673	71.656
674	71.888
675	71.928
676	71.936
677	74.764
678	76.888
679	77.396
680	77.848
681	79.404
682	83.656
683	85.456
684	86.016
685	86.32
686	88.22
687	88.592
688	89.692
689	92.828
690	92.976
691	93.88
692	95.08
693	96.688
694	97.168
695	100.66
696	101.548
697	101.916
698	104.924
699	106.692
700	106.692
701	109.224
702	112.096
703	112.392
704	113.632
705	114.652
706	115.916
707	117.796
708	119.828
709	120.892
710	121.708
711	124.884
712	127.072
713	127.428
714	131.412
715	138.036
716	143.18
717	143.596
718	150.824
719	154.692
720	155.556
721	163.424
722	166.968
723	167.732
724	168.328
725	169.612
726	170.948
727	172.1
728	172.512
729	175.084
730	176.868
731	177.688
732	186.452
733	186.572
734	189.22
735	193.076
736	199.056
737	199.252
738	207.184
739	216.976
740	224.788
741	235.352
742	235.384
743	243.124
744	246.784
745	248.3
746	262.896
747	270.432
748	270.956
749	273.124
750	274.232
751	289.892
752	291.756
753	293.72
754	294.16
755	299.068
756	300.556
757	308.088
758	308.692
759	309.604
760	315.392
761	316.044
762	328.032
763	328.612
764	332.14
765	332.184
766	337.252
767	340.128
768	352.688
769	357.628
770	369.364
771	369.996
772	378.352
773	406.036
774	408.044
775	436.376
776	438.444
777	443.604
778	455.892
779	458.024
780	459.684
781	465.368
782	467.12
783	472.568
784	475.136
785	477.552
786	497.788
787	499.664
788	511.788
789	515.08
790	523.328
791	525.012
792	536.668
793	543.744
794	579.532
795	583.348


==> plots/caqe-expansion-qbfgallery-2014_cactus_caqe-cmsat-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.004
6	0.004
7	0.008
8	0.008
9	0.008
10	0.012
11	0.012
12	0.012
13	0.012
14	0.012
15	0.012
16	0.016
17	0.016
18	0.016
19	0.016
20	0.016
21	0.024
22	0.024
23	0.024
24	0.024
25	0.024
26	0.028
27	0.028
28	0.032
29	0.036
30	0.036
31	0.036
32	0.036
33	0.04
34	0.04
35	0.04
36	0.044
37	0.044
38	0.044
39	0.044
40	0.044
41	0.048
42	0.048
43	0.052
44	0.056
45	0.056
46	0.056
47	0.06
48	0.06
49	0.068
50	0.068
51	0.068
52	0.076
53	0.08
54	0.088
55	0.088
56	0.088
57	0.092
58	0.092
59	0.092
60	0.096
61	0.1
62	0.104
63	0.108
64	0.108
65	0.108
66	0.108
67	0.108
68	0.116
69	0.116
70	0.116
71	0.116
72	0.116
73	0.116
74	0.12
75	0.12
76	0.12
77	0.124
78	0.124
79	0.128
80	0.128
81	0.128
82	0.128
83	0.132
84	0.132
85	0.132
86	0.132
87	0.136
88	0.136
89	0.14
90	0.14
91	0.14
92	0.14
93	0.144
94	0.148
95	0.148
96	0.152
97	0.16
98	0.16
99	0.168
100	0.172
101	0.172
102	0.18
103	0.18
104	0.184
105	0.188
106	0.188
107	0.192
108	0.192
109	0.196
110	0.2
111	0.2
112	0.204
113	0.204
114	0.208
115	0.208
116	0.212
117	0.212
118	0.212
119	0.216
120	0.216
121	0.22
122	0.22
123	0.22
124	0.228
125	0.232
126	0.232
127	0.236
128	0.24
129	0.24
130	0.248
131	0.248
132	0.252
133	0.252
134	0.256
135	0.264
136	0.268
137	0.268
138	0.28
139	0.28
140	0.28
141	0.284
142	0.288
143	0.296
144	0.3
145	0.3
146	0.3
147	0.3
148	0.308
149	0.312
150	0.324
151	0.324
152	0.328
153	0.328
154	0.332
155	0.332
156	0.332
157	0.336
158	0.336
159	0.344
160	0.348
161	0.36
162	0.368
163	0.372
164	0.376
165	0.376
166	0.376
167	0.38
168	0.384
169	0.388
170	0.392
171	0.392
172	0.396
173	0.396
174	0.396
175	0.412
176	0.428
177	0.428
178	0.444
179	0.444
180	0.448
181	0.464
182	0.468
183	0.476
184	0.476
185	0.476
186	0.48
187	0.484
188	0.484
189	0.496
190	0.496
191	0.5
192	0.5
193	0.504
194	0.504
195	0.504
196	0.512
197	0.516
198	0.516
199	0.528
200	0.528
201	0.54
202	0.548
203	0.56
204	0.56
205	0.568
206	0.58
207	0.588
208	0.596
209	0.596
210	0.604
211	0.608
212	0.616
213	0.624
214	0.632
215	0.636
216	0.64
217	0.644
218	0.656
219	0.656
220	0.66
221	0.68
222	0.7
223	0.72
224	0.728
225	0.74
226	0.748
227	0.748
228	0.748
229	0.756
230	0.76
231	0.768
232	0.78
233	0.788
234	0.788
235	0.792
236	0.8
237	0.8
238	0.8
239	0.804
240	0.808
241	0.828
242	0.828
243	0.828
244	0.852
245	0.86
246	0.864
247	0.904
248	0.912
249	0.916
250	0.94
251	0.948
252	0.964
253	0.968
254	0.984
255	0.992
256	0.992
257	0.996
258	1.008
259	1.012
260	1.02
261	1.032
262	1.036
263	1.04
264	1.04
265	1.056
266	1.056
267	1.06
268	1.1
269	1.148
270	1.16
271	1.172
272	1.176
273	1.184
274	1.184
275	1.196
276	1.208
277	1.208
278	1.212
279	1.22
280	1.22
281	1.22
282	1.252
283	1.276
284	1.288
285	1.292
286	1.292
287	1.328
288	1.34
289	1.36
290	1.368
291	1.38
292	1.404
293	1.42
294	1.424
295	1.444
296	1.504
297	1.536
298	1.536
299	1.572
300	1.624
301	1.664
302	1.668
303	1.68
304	1.688
305	1.692
306	1.708
307	1.732
308	1.74
309	1.772
310	1.8
311	1.844
312	1.92
313	1.924
314	1.956
315	1.972
316	1.98
317	1.996
318	2.0
319	2.008
320	2.024
321	2.036
322	2.036
323	2.036
324	2.04
325	2.044
326	2.044
327	2.06
328	2.08
329	2.084
330	2.096
331	2.104
332	2.112
333	2.124
334	2.2
335	2.208
336	2.212
337	2.26
338	2.376
339	2.436
340	2.496
341	2.504
342	2.508
343	2.556
344	2.628
345	2.652
346	2.728
347	2.828
348	2.828
349	2.86
350	2.876
351	2.88
352	2.94
353	3.024
354	3.084
355	3.156
356	3.3
357	3.304
358	3.372
359	3.764
360	3.784
361	3.848
362	3.916
363	3.936
364	4.004
365	4.088
366	4.1
367	4.164
368	4.172
369	4.248
370	4.428
371	4.452
372	4.528
373	4.58
374	4.588
375	4.648
376	4.76
377	4.792
378	4.82
379	4.908
380	5.004
381	5.088
382	5.124
383	5.136
384	5.208
385	5.264
386	5.288
387	5.324
388	5.4
389	5.516
390	5.532
391	5.544
392	5.556
393	5.58
394	5.584
395	5.6
396	5.6
397	5.72
398	5.956
399	6.012
400	6.808
401	6.948
402	7.132
403	7.472
404	7.54
405	7.64
406	7.652
407	7.672
408	7.708
409	7.716
410	7.804
411	8.104
412	8.216
413	8.264
414	8.412
415	8.508
416	8.756
417	8.84
418	8.98
419	9.068
420	9.24
421	9.292
422	9.348
423	9.432
424	9.796
425	9.808
426	9.816
427	9.904
428	9.904
429	10.0
430	10.128
431	10.336
432	10.388
433	10.572
434	10.916
435	11.732
436	11.944
437	12.076
438	12.2
439	12.728
440	12.76
441	12.852
442	13.664
443	13.892
444	14.504
445	14.876
446	15.224
447	15.232
448	15.784
449	16.532
450	16.732
451	16.868
452	17.448
453	17.632
454	17.72
455	17.776
456	18.236
457	19.248
458	19.348
459	19.692
460	19.956
461	20.548
462	20.644
463	20.96
464	21.032
465	21.176
466	21.972
467	22.08
468	22.828
469	22.912
470	23.02
471	23.228
472	23.884
473	24.632
474	25.236
475	25.54
476	25.744
477	26.216
478	26.648
479	27.216
480	27.784
481	27.996
482	28.056
483	29.132
484	29.188
485	29.744
486	29.768
487	30.532
488	30.584
489	31.508
490	31.932
491	32.28
492	32.52
493	32.66
494	33.556
495	34.912
496	34.984
497	35.684
498	37.752
499	38.144
500	39.06
501	40.06
502	40.128
503	40.236
504	40.8
505	40.872
506	41.084
507	41.36
508	41.536
509	41.612
510	42.12
511	42.332
512	42.64
513	42.676
514	42.792
515	43.144
516	43.356
517	43.392
518	43.472
519	44.76
520	45.048
521	46.132
522	46.288
523	46.44
524	46.812
525	47.092
526	49.448
527	49.664
528	49.744
529	49.964
530	50.356
531	53.084
532	53.28
533	54.468
534	55.72
535	56.356
536	58.14
537	59.724
538	60.168
539	60.504
540	61.628
541	62.56
542	62.74
543	63.224
544	64.452
545	64.664
546	64.712
547	66.88
548	67.568
549	67.6
550	68.144
551	68.504
552	71.156
553	71.684
554	71.824
555	74.224
556	76.256
557	76.54
558	77.572
559	79.072
560	80.424
561	81.108
562	81.116
563	81.488
564	81.78
565	83.652
566	85.244
567	86.516
568	92.148
569	92.244
570	92.344
571	94.3
572	94.824
573	97.62
574	101.868
575	102.676
576	102.796
577	103.256
578	104.844
579	104.996
580	108.552
581	114.36
582	115.42
583	116.832
584	116.86
585	117.108
586	121.488
587	123.372
588	124.88
589	129.384
590	130.244
591	134.824
592	136.444
593	136.696
594	139.664
595	142.032
596	142.944
597	147.924
598	148.352
599	149.964
600	150.636
601	154.872
602	155.776
603	155.98
604	157.956
605	161.216
606	162.46
607	163.156
608	164.024
609	166.284
610	170.58
611	171.384
612	181.144
613	189.784
614	196.376
615	198.944
616	200.456
617	206.184
618	210.956
619	216.548
620	217.188
621	227.576
622	231.156
623	233.46
624	233.532
625	233.756
626	235.372
627	238.408
628	253.144
629	256.548
630	257.22
631	273.544
632	292.372
633	299.496
634	306.004
635	316.028
636	323.544
637	332.648
638	333.184
639	333.216
640	339.008
641	341.812
642	353.048
643	353.264
644	364.784
645	370.736
646	377.632
647	396.268
648	398.908
649	403.344
650	409.468
651	415.104
652	419.768
653	421.848
654	426.556
655	432.14
656	437.92
657	443.208
658	444.208
659	451.052
660	466.752
661	469.768
662	493.048
663	496.06
664	508.888
665	512.1
666	521.584
667	528.632
668	530.428
669	545.672
670	546.988
671	587.412
672	594.884


==> plots/caqe-expansion-qbfgallery-2014_cactus_caqe-lingeling-expansion-strong-unsat-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.004
6	0.004
7	0.004
8	0.004
9	0.004
10	0.004
11	0.004
12	0.008
13	0.008
14	0.008
15	0.008
16	0.008
17	0.02
18	0.02
19	0.02
20	0.024
21	0.024
22	0.024
23	0.024
24	0.028
25	0.028
26	0.028
27	0.028
28	0.028
29	0.028
30	0.032
31	0.032
32	0.032
33	0.036
34	0.036
35	0.036
36	0.04
37	0.04
38	0.04
39	0.044
40	0.044
41	0.044
42	0.048
43	0.048
44	0.048
45	0.048
46	0.048
47	0.052
48	0.052
49	0.052
50	0.052
51	0.056
52	0.06
53	0.064
54	0.064
55	0.064
56	0.064
57	0.068
58	0.068
59	0.072
60	0.072
61	0.08
62	0.084
63	0.088
64	0.096
65	0.096
66	0.096
67	0.104
68	0.104
69	0.108
70	0.108
71	0.112
72	0.112
73	0.116
74	0.116
75	0.116
76	0.12
77	0.12
78	0.12
79	0.12
80	0.124
81	0.128
82	0.132
83	0.132
84	0.132
85	0.136
86	0.136
87	0.14
88	0.14
89	0.14
90	0.144
91	0.144
92	0.148
93	0.148
94	0.148
95	0.148
96	0.152
97	0.152
98	0.152
99	0.152
100	0.152
101	0.156
102	0.156
103	0.156
104	0.156
105	0.156
106	0.16
107	0.16
108	0.164
109	0.164
110	0.164
111	0.164
112	0.164
113	0.164
114	0.168
115	0.168
116	0.168
117	0.168
118	0.168
119	0.168
120	0.168
121	0.168
122	0.172
123	0.172
124	0.176
125	0.176
126	0.176
127	0.18
128	0.18
129	0.18
130	0.184
131	0.184
132	0.188
133	0.188
134	0.188
135	0.188
136	0.196
137	0.196
138	0.196
139	0.2
140	0.2
141	0.2
142	0.204
143	0.208
144	0.208
145	0.208
146	0.208
147	0.212
148	0.212
149	0.212
150	0.212
151	0.216
152	0.22
153	0.22
154	0.22
155	0.22
156	0.224
157	0.228
158	0.228
159	0.228
160	0.232
161	0.236
162	0.236
163	0.236
164	0.236
165	0.236
166	0.24
167	0.24
168	0.24
169	0.244
170	0.244
171	0.244
172	0.252
173	0.256
174	0.26
175	0.264
176	0.268
177	0.272
178	0.284
179	0.284
180	0.288
181	0.292
182	0.292
183	0.292
184	0.296
185	0.296
186	0.304
187	0.312
188	0.312
189	0.312
190	0.312
191	0.316
192	0.316
193	0.32
194	0.32
195	0.332
196	0.332
197	0.332
198	0.336
199	0.344
200	0.356
201	0.364
202	0.368
203	0.368
204	0.368
205	0.368
206	0.372
207	0.376
208	0.376
209	0.38
210	0.38
211	0.38
212	0.384
213	0.384
214	0.384
215	0.388
216	0.388
217	0.388
218	0.392
219	0.396
220	0.408
221	0.412
222	0.412
223	0.416
224	0.42
225	0.42
226	0.42
227	0.428
228	0.428
229	0.428
230	0.432
231	0.432
232	0.44
233	0.44
234	0.44
235	0.444
236	0.444
237	0.444
238	0.448
239	0.448
240	0.448
241	0.448
242	0.448
243	0.448
244	0.452
245	0.452
246	0.452
247	0.452
248	0.456
249	0.46
250	0.464
251	0.464
252	0.472
253	0.472
254	0.476
255	0.476
256	0.48
257	0.48
258	0.48
259	0.48
260	0.488
261	0.488
262	0.496
263	0.504
264	0.504
265	0.508
266	0.512
267	0.512
268	0.512
269	0.512
270	0.516
271	0.52
272	0.52
273	0.528
274	0.532
275	0.532
276	0.536
277	0.548
278	0.552
279	0.552
280	0.552
281	0.564
282	0.564
283	0.588
284	0.616
285	0.624
286	0.624
287	0.628
288	0.628
289	0.632
290	0.632
291	0.636
292	0.64
293	0.644
294	0.644
295	0.648
296	0.656
297	0.664
298	0.664
299	0.668
300	0.676
301	0.68
302	0.7
303	0.7
304	0.712
305	0.72
306	0.72
307	0.724
308	0.728
309	0.744
310	0.748
311	0.748
312	0.748
313	0.748
314	0.756
315	0.756
316	0.76
317	0.76
318	0.764
319	0.764
320	0.768
321	0.776
322	0.776
323	0.776
324	0.776
325	0.78
326	0.784
327	0.788
328	0.788
329	0.8
330	0.816
331	0.824
332	0.828
333	0.832
334	0.832
335	0.84
336	0.84
337	0.856
338	0.86
339	0.864
340	0.868
341	0.872
342	0.876
343	0.88
344	0.884
345	0.892
346	0.904
347	0.912
348	0.916
349	0.92
350	0.928
351	0.944
352	0.944
353	0.984
354	0.992
355	0.996
356	0.996
357	1.004
358	1.016
359	1.02
360	1.024
361	1.032
362	1.032
363	1.036
364	1.04
365	1.044
366	1.056
367	1.072
368	1.108
369	1.128
370	1.128
371	1.132
372	1.132
373	1.144
374	1.16
375	1.164
376	1.172
377	1.176
378	1.208
379	1.224
380	1.28
381	1.284
382	1.292
383	1.296
384	1.312
385	1.324
386	1.332
387	1.332
388	1.352
389	1.352
390	1.36
391	1.38
392	1.384
393	1.388
394	1.396
395	1.444
396	1.448
397	1.452
398	1.456
399	1.46
400	1.492
401	1.496
402	1.504
403	1.512
404	1.516
405	1.556
406	1.58
407	1.592
408	1.596
409	1.604
410	1.616
411	1.632
412	1.636
413	1.64
414	1.66
415	1.672
416	1.672
417	1.684
418	1.688
419	1.748
420	1.772
421	1.82
422	1.824
423	1.828
424	1.832
425	1.864
426	1.888
427	1.932
428	1.96
429	1.972
430	1.996
431	2.0
432	2.0
433	2.004
434	2.028
435	2.032
436	2.064
437	2.064
438	2.064
439	2.108
440	2.12
441	2.132
442	2.132
443	2.14
444	2.156
445	2.156
446	2.184
447	2.2
448	2.216
449	2.232
450	2.24
451	2.24
452	2.316
453	2.32
454	2.332
455	2.336
456	2.348
457	2.38
458	2.38
459	2.4
460	2.412
461	2.42
462	2.528
463	2.552
464	2.572
465	2.628
466	2.668
467	2.712
468	2.728
469	2.728
470	2.732
471	2.868
472	2.916
473	3.044
474	3.104
475	3.12
476	3.14
477	3.188
478	3.204
479	3.224
480	3.248
481	3.264
482	3.292
483	3.308
484	3.32
485	3.324
486	3.332
487	3.436
488	3.464
489	3.528
490	3.564
491	3.576
492	3.58
493	3.592
494	3.62
495	3.644
496	3.7
497	3.7
498	3.74
499	3.78
500	3.784
501	3.892
502	3.948
503	4.164
504	4.272
505	4.288
506	4.3
507	4.364
508	4.396
509	4.416
510	4.476
511	4.492
512	4.676
513	4.704
514	4.708
515	4.772
516	4.828
517	4.848
518	4.94
519	4.992
520	5.104
521	5.132
522	5.14
523	5.164
524	5.18
525	5.228
526	5.268
527	5.308
528	5.308
529	5.348
530	5.492
531	5.508
532	5.596
533	5.664
534	5.864
535	6.212
536	6.292
537	6.304
538	6.64
539	6.808
540	6.984
541	7.084
542	7.272
543	7.632
544	7.832
545	7.964
546	8.28
547	8.324
548	8.424
549	8.496
550	8.568
551	8.74
552	8.892
553	9.012
554	9.592
555	9.956
556	9.984
557	10.22
558	10.616
559	10.616
560	10.784
561	11.112
562	11.224
563	11.232
564	11.276
565	11.38
566	12.024
567	12.292
568	12.3
569	12.632
570	12.764
571	12.968
572	12.992
573	13.044
574	13.044
575	13.32
576	14.248
577	14.512
578	14.708
579	14.76
580	14.932
581	15.512
582	16.124
583	16.38
584	16.436
585	16.476
586	17.216
587	17.384
588	17.688
589	17.772
590	17.828
591	18.392
592	18.408
593	18.628
594	18.768
595	18.84
596	19.052
597	19.184
598	19.512
599	20.76
600	20.884
601	21.008
602	21.308
603	21.396
604	21.588
605	21.64
606	21.668
607	21.996
608	22.208
609	22.98
610	23.268
611	23.812
612	23.852
613	23.98
614	24.444
615	25.1
616	25.7
617	26.14
618	26.608
619	26.84
620	27.02
621	28.012
622	28.056
623	29.14
624	29.3
625	29.356
626	29.704
627	29.908
628	30.536
629	30.592
630	31.58
631	32.288
632	32.656
633	32.656
634	32.704
635	33.296
636	33.556
637	33.776
638	34.064
639	34.856
640	36.124
641	37.116
642	37.26
643	39.312
644	39.376
645	39.764
646	43.376
647	43.508
648	44.916
649	46.46
650	46.684
651	47.176
652	47.212
653	47.916
654	49.4
655	49.796
656	50.28
657	51.268
658	52.344
659	54.136
660	54.348
661	55.14
662	55.5
663	55.6
664	55.768
665	55.788
666	55.856
667	56.392
668	56.496
669	56.564
670	57.668
671	58.324
672	58.596
673	58.604
674	61.428
675	61.48
676	63.148
677	64.244
678	64.844
679	65.08
680	66.464
681	67.7
682	68.988
683	71.472
684	73.64
685	73.8
686	73.872
687	74.692
688	74.952
689	76.124
690	76.56
691	79.028
692	81.032
693	81.204
694	81.268
695	82.492
696	83.356
697	83.364
698	83.568
699	84.548
700	86.232
701	86.312
702	86.808
703	87.852
704	89.228
705	94.204
706	96.92
707	97.92
708	104.06
709	104.504
710	105.004
711	107.432
712	107.948
713	108.944
714	109.088
715	109.612
716	110.704
717	116.332
718	117.848
719	119.28
720	124.728
721	124.936
722	126.516
723	126.616
724	134.632
725	143.544
726	144.204
727	148.932
728	148.98
729	151.4
730	154.584
731	154.816
732	156.3
733	157.7
734	157.992
735	163.704
736	164.844
737	169.744
738	176.252
739	177.132
740	178.588
741	189.268
742	190.788
743	196.52
744	202.576
745	204.124
746	206.212
747	206.512
748	208.656
749	209.712
750	217.356
751	225.16
752	231.568
753	232.792
754	238.104
755	250.824
756	260.904
757	265.812
758	267.372
759	270.192
760	279.916
761	283.332
762	293.344
763	293.596
764	293.692
765	294.052
766	297.108
767	320.616
768	343.524
769	359.62
770	361.412
771	363.344
772	368.564
773	388.4
774	395.76
775	396.108
776	398.528
777	408.844
778	417.784
779	428.056
780	444.512
781	454.504
782	457.864
783	466.66
784	467.16
785	472.156
786	472.692
787	510.728
788	511.252
789	540.716
790	546.396
791	597.564


==> plots/caqe-expansion-qbfgallery-2014_cactus_caqe-lingeling-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.004
6	0.004
7	0.004
8	0.004
9	0.004
10	0.004
11	0.004
12	0.008
13	0.008
14	0.008
15	0.008
16	0.008
17	0.02
18	0.02
19	0.02
20	0.024
21	0.024
22	0.024
23	0.024
24	0.028
25	0.028
26	0.028
27	0.028
28	0.028
29	0.028
30	0.032
31	0.032
32	0.032
33	0.036
34	0.036
35	0.036
36	0.04
37	0.04
38	0.04
39	0.044
40	0.044
41	0.044
42	0.048
43	0.048
44	0.048
45	0.048
46	0.052
47	0.052
48	0.052
49	0.052
50	0.056
51	0.056
52	0.06
53	0.064
54	0.064
55	0.068
56	0.068
57	0.068
58	0.072
59	0.084
60	0.088
61	0.092
62	0.104
63	0.104
64	0.116
65	0.116
66	0.12
67	0.12
68	0.12
69	0.12
70	0.12
71	0.12
72	0.132
73	0.132
74	0.132
75	0.136
76	0.14
77	0.144
78	0.144
79	0.144
80	0.144
81	0.148
82	0.148
83	0.152
84	0.152
85	0.156
86	0.156
87	0.156
88	0.156
89	0.16
90	0.16
91	0.16
92	0.16
93	0.164
94	0.164
95	0.164
96	0.172
97	0.172
98	0.176
99	0.184
100	0.184
101	0.188
102	0.188
103	0.192
104	0.192
105	0.196
106	0.2
107	0.204
108	0.204
109	0.204
110	0.208
111	0.208
112	0.208
113	0.212
114	0.212
115	0.212
116	0.212
117	0.212
118	0.212
119	0.216
120	0.216
121	0.22
122	0.22
123	0.22
124	0.22
125	0.228
126	0.228
127	0.228
128	0.232
129	0.236
130	0.24
131	0.244
132	0.248
133	0.248
134	0.256
135	0.26
136	0.26
137	0.272
138	0.276
139	0.276
140	0.276
141	0.28
142	0.284
143	0.288
144	0.288
145	0.296
146	0.304
147	0.308
148	0.308
149	0.312
150	0.324
151	0.328
152	0.328
153	0.332
154	0.336
155	0.34
156	0.344
157	0.348
158	0.352
159	0.36
160	0.364
161	0.364
162	0.368
163	0.372
164	0.372
165	0.376
166	0.376
167	0.376
168	0.38
169	0.38
170	0.384
171	0.384
172	0.384
173	0.4
174	0.408
175	0.408
176	0.412
177	0.412
178	0.416
179	0.416
180	0.424
181	0.432
182	0.44
183	0.44
184	0.444
185	0.444
186	0.444
187	0.444
188	0.444
189	0.448
190	0.448
191	0.452
192	0.452
193	0.46
194	0.46
195	0.464
196	0.464
197	0.464
198	0.476
199	0.476
200	0.48
201	0.484
202	0.5
203	0.504
204	0.508
205	0.508
206	0.512
207	0.512
208	0.512
209	0.524
210	0.524
211	0.528
212	0.532
213	0.536
214	0.536
215	0.536
216	0.544
217	0.548
218	0.548
219	0.556
220	0.556
221	0.572
222	0.572
223	0.584
224	0.6
225	0.608
226	0.612
227	0.624
228	0.624
229	0.632
230	0.636
231	0.66
232	0.672
233	0.672
234	0.672
235	0.68
236	0.688
237	0.688
238	0.692
239	0.692
240	0.692
241	0.692
242	0.696
243	0.696
244	0.7
245	0.7
246	0.704
247	0.712
248	0.732
249	0.732
250	0.74
251	0.74
252	0.74
253	0.752
254	0.752
255	0.752
256	0.756
257	0.764
258	0.764
259	0.768
260	0.772
261	0.776
262	0.788
263	0.796
264	0.8
265	0.804
266	0.804
267	0.808
268	0.812
269	0.82
270	0.832
271	0.836
272	0.864
273	0.868
274	0.88
275	0.88
276	0.9
277	0.916
278	0.932
279	0.936
280	0.94
281	0.952
282	0.964
283	0.968
284	0.968
285	0.992
286	1.0
287	1.0
288	1.004
289	1.012
290	1.012
291	1.048
292	1.064
293	1.08
294	1.08
295	1.104
296	1.112
297	1.148
298	1.156
299	1.168
300	1.168
301	1.208
302	1.228
303	1.248
304	1.288
305	1.3
306	1.3
307	1.304
308	1.32
309	1.32
310	1.324
311	1.324
312	1.324
313	1.348
314	1.376
315	1.384
316	1.4
317	1.416
318	1.424
319	1.432
320	1.432
321	1.456
322	1.456
323	1.456
324	1.468
325	1.484
326	1.484
327	1.492
328	1.524
329	1.548
330	1.56
331	1.572
332	1.576
333	1.616
334	1.616
335	1.644
336	1.688
337	1.704
338	1.748
339	1.748
340	1.796
341	1.872
342	1.876
343	1.912
344	1.928
345	1.964
346	1.992
347	2.004
348	2.012
349	2.072
350	2.076
351	2.096
352	2.124
353	2.172
354	2.208
355	2.208
356	2.216
357	2.216
358	2.236
359	2.304
360	2.32
361	2.34
362	2.364
363	2.388
364	2.436
365	2.44
366	2.44
367	2.52
368	2.556
369	2.576
370	2.624
371	2.628
372	2.648
373	2.656
374	2.68
375	2.704
376	2.756
377	2.892
378	2.936
379	2.964
380	2.968
381	3.032
382	3.136
383	3.22
384	3.244
385	3.312
386	3.32
387	3.324
388	3.34
389	3.36
390	3.372
391	3.388
392	3.396
393	3.5
394	3.572
395	3.576
396	3.588
397	3.644
398	3.68
399	3.736
400	3.756
401	3.828
402	3.908
403	3.936
404	4.04
405	4.144
406	4.148
407	4.324
408	4.332
409	4.332
410	4.412
411	4.604
412	4.616
413	4.848
414	4.964
415	4.988
416	5.124
417	5.184
418	5.204
419	5.26
420	5.292
421	5.472
422	5.5
423	5.584
424	5.644
425	5.676
426	5.844
427	5.88
428	5.88
429	5.9
430	5.94
431	6.004
432	6.036
433	6.132
434	6.296
435	6.396
436	6.396
437	6.66
438	6.768
439	6.812
440	6.876
441	6.9
442	7.04
443	7.136
444	7.192
445	7.368
446	7.564
447	7.74
448	7.824
449	7.92
450	8.156
451	8.196
452	8.436
453	8.476
454	8.5
455	9.188
456	9.328
457	9.708
458	9.868
459	10.324
460	10.492
461	10.8
462	11.068
463	11.096
464	11.224
465	11.472
466	11.756
467	12.316
468	12.892
469	12.928
470	13.576
471	13.888
472	14.072
473	14.076
474	14.644
475	14.988
476	15.136
477	15.144
478	15.18
479	15.416
480	15.78
481	16.072
482	16.26
483	16.616
484	17.204
485	17.244
486	17.29
487	17.396
488	17.504
489	17.848
490	18.004
491	18.896
492	18.94
493	19.052
494	19.068
495	19.124
496	19.284
497	19.532
498	19.88
499	21.032
500	21.064
501	21.464
502	22.272
503	22.416
504	22.596
505	22.628
506	22.648
507	23.072
508	23.736
509	24.648
510	24.864
511	24.884
512	25.1
513	25.108
514	25.176
515	26.416
516	27.124
517	27.504
518	27.78
519	28.224
520	28.6
521	28.844
522	29.44
523	30.32
524	30.324
525	30.832
526	31.42
527	31.468
528	33.168
529	34.24
530	35.648
531	35.872
532	36.296
533	37.184
534	38.512
535	39.104
536	41.556
537	41.624
538	42.032
539	42.576
540	44.268
541	44.38
542	47.344
543	47.576
544	48.364
545	48.96
546	49.06
547	49.376
548	49.412
549	50.292
550	50.54
551	50.848
552	51.968
553	52.268
554	53.108
555	54.08
556	55.088
557	55.524
558	55.856
559	56.48
560	57.952
561	58.044
562	58.048
563	58.384
564	58.564
565	59.268
566	59.408
567	59.832
568	59.832
569	60.008
570	60.308
571	60.732
572	61.952
573	62.332
574	62.544
575	63.348
576	63.888
577	64.284
578	65.656
579	66.064
580	66.672
581	67.38
582	70.48
583	72.356
584	72.484
585	73.044
586	73.292
587	74.396
588	75.856
589	75.892
590	76.488
591	76.688
592	77.668
593	79.408
594	79.648
595	82.364
596	83.012
597	85.996
598	86.044
599	86.488
600	94.916
601	94.936
602	95.948
603	96.668
604	99.288
605	100.068
606	100.752
607	103.584
608	103.988
609	104.052
610	105.448
611	107.036
612	110.6
613	112.604
614	113.456
615	117.504
616	119.888
617	120.092
618	126.936
619	127.596
620	127.988
621	132.66
622	133.612
623	134.356
624	134.432
625	136.072
626	140.628
627	141.096
628	143.148
629	146.912
630	149.432
631	151.72
632	153.188
633	154.96
634	158.776
635	158.776
636	167.804
637	175.116
638	178.252
639	185.24
640	192.668
641	196.032
642	198.9
643	200.392
644	205.648
645	212.168
646	229.996
647	232.696
648	233.408
649	235.104
650	237.396
651	239.148
652	245.82
653	250.196
654	254.424
655	278.92
656	281.376
657	284.124
658	285.916
659	302.088
660	309.092
661	310.744
662	313.16
663	314.56
664	335.444
665	346.244
666	354.66
667	388.288
668	392.14
669	393.156
670	394.932
671	396.128
672	400.416
673	403.272
674	408.776
675	420.128
676	440.64
677	442.528
678	448.708
679	451.4
680	476.4
681	486.592
682	487.736
683	521.928
684	535.764
685	567.584
686	580.556
687	584.72
688	594.696
689	596.744


==> plots/caqe-expansion-qbfgallery-2014_cactus_caqe-minisat-expansion-strong-unsat-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.004
7	0.004
8	0.004
9	0.008
10	0.008
11	0.008
12	0.012
13	0.012
14	0.016
15	0.016
16	0.02
17	0.02
18	0.02
19	0.02
20	0.02
21	0.028
22	0.028
23	0.028
24	0.032
25	0.032
26	0.032
27	0.032
28	0.032
29	0.032
30	0.032
31	0.036
32	0.036
33	0.036
34	0.036
35	0.036
36	0.036
37	0.04
38	0.04
39	0.04
40	0.04
41	0.04
42	0.044
43	0.044
44	0.044
45	0.044
46	0.044
47	0.048
48	0.048
49	0.048
50	0.048
51	0.048
52	0.052
53	0.052
54	0.052
55	0.052
56	0.056
57	0.06
58	0.06
59	0.064
60	0.068
61	0.068
62	0.068
63	0.068
64	0.072
65	0.072
66	0.072
67	0.072
68	0.072
69	0.072
70	0.076
71	0.076
72	0.076
73	0.08
74	0.08
75	0.084
76	0.084
77	0.084
78	0.084
79	0.088
80	0.088
81	0.092
82	0.092
83	0.092
84	0.092
85	0.092
86	0.092
87	0.096
88	0.096
89	0.096
90	0.096
91	0.096
92	0.1
93	0.104
94	0.104
95	0.104
96	0.104
97	0.108
98	0.112
99	0.116
100	0.12
101	0.12
102	0.12
103	0.12
104	0.124
105	0.124
106	0.128
107	0.132
108	0.132
109	0.132
110	0.132
111	0.136
112	0.136
113	0.136
114	0.136
115	0.14
116	0.144
117	0.144
118	0.144
119	0.144
120	0.148
121	0.148
122	0.152
123	0.152
124	0.152
125	0.156
126	0.16
127	0.164
128	0.164
129	0.168
130	0.168
131	0.172
132	0.172
133	0.172
134	0.172
135	0.176
136	0.18
137	0.18
138	0.184
139	0.188
140	0.188
141	0.188
142	0.192
143	0.192
144	0.2
145	0.2
146	0.204
147	0.204
148	0.204
149	0.204
150	0.208
151	0.208
152	0.212
153	0.22
154	0.224
155	0.224
156	0.228
157	0.232
158	0.232
159	0.236
160	0.24
161	0.248
162	0.248
163	0.252
164	0.252
165	0.252
166	0.256
167	0.256
168	0.256
169	0.26
170	0.26
171	0.26
172	0.264
173	0.264
174	0.276
175	0.284
176	0.288
177	0.288
178	0.3
179	0.312
180	0.316
181	0.32
182	0.324
183	0.328
184	0.332
185	0.344
186	0.344
187	0.356
188	0.36
189	0.368
190	0.368
191	0.372
192	0.376
193	0.388
194	0.396
195	0.4
196	0.4
197	0.404
198	0.404
199	0.408
200	0.408
201	0.408
202	0.42
203	0.424
204	0.424
205	0.424
206	0.428
207	0.432
208	0.44
209	0.44
210	0.44
211	0.444
212	0.444
213	0.448
214	0.46
215	0.464
216	0.464
217	0.48
218	0.48
219	0.484
220	0.484
221	0.484
222	0.488
223	0.492
224	0.496
225	0.504
226	0.508
227	0.516
228	0.524
229	0.524
230	0.528
231	0.532
232	0.536
233	0.548
234	0.548
235	0.572
236	0.572
237	0.588
238	0.588
239	0.596
240	0.6
241	0.616
242	0.62
243	0.628
244	0.632
245	0.636
246	0.652
247	0.672
248	0.672
249	0.676
250	0.688
251	0.696
252	0.7
253	0.708
254	0.712
255	0.716
256	0.716
257	0.72
258	0.728
259	0.728
260	0.732
261	0.736
262	0.736
263	0.74
264	0.748
265	0.752
266	0.776
267	0.78
268	0.784
269	0.788
270	0.804
271	0.812
272	0.82
273	0.844
274	0.844
275	0.848
276	0.856
277	0.856
278	0.856
279	0.868
280	0.876
281	0.876
282	0.88
283	0.912
284	0.924
285	0.928
286	0.936
287	0.948
288	0.96
289	0.968
290	0.972
291	0.972
292	1.004
293	1.004
294	1.008
295	1.016
296	1.02
297	1.02
298	1.028
299	1.028
300	1.036
301	1.036
302	1.044
303	1.048
304	1.056
305	1.06
306	1.06
307	1.072
308	1.096
309	1.104
310	1.112
311	1.12
312	1.168
313	1.196
314	1.208
315	1.22
316	1.236
317	1.248
318	1.256
319	1.32
320	1.324
321	1.376
322	1.404
323	1.404
324	1.424
325	1.456
326	1.548
327	1.552
328	1.604
329	1.612
330	1.616
331	1.624
332	1.724
333	1.732
334	1.736
335	1.796
336	1.82
337	1.836
338	1.872
339	1.872
340	1.9
341	1.904
342	1.952
343	1.96
344	1.964
345	1.968
346	2.004
347	2.032
348	2.036
349	2.036
350	2.056
351	2.064
352	2.092
353	2.096
354	2.112
355	2.156
356	2.236
357	2.236
358	2.24
359	2.272
360	2.308
361	2.312
362	2.34
363	2.36
364	2.364
365	2.384
366	2.404
367	2.444
368	2.544
369	2.544
370	2.588
371	2.6
372	2.604
373	2.632
374	2.644
375	2.652
376	2.672
377	2.684
378	2.708
379	2.708
380	2.736
381	2.752
382	2.752
383	2.788
384	2.888
385	2.892
386	2.896
387	2.912
388	2.916
389	3.04
390	3.124
391	3.136
392	3.196
393	3.236
394	3.316
395	3.324
396	3.388
397	3.42
398	3.424
399	3.432
400	3.548
401	3.572
402	3.58
403	3.604
404	3.62
405	3.784
406	3.788
407	3.804
408	4.284
409	4.3
410	4.356
411	4.36
412	4.364
413	4.408
414	4.432
415	4.472
416	4.5
417	4.572
418	4.608
419	4.736
420	4.756
421	4.88
422	5.04
423	5.064
424	5.084
425	5.236
426	5.3
427	5.34
428	5.348
429	5.372
430	5.38
431	5.62
432	5.956
433	5.96
434	5.984
435	6.06
436	6.112
437	6.212
438	6.492
439	6.672
440	6.708
441	6.896
442	7.208
443	7.6
444	7.636
445	7.736
446	7.82
447	7.86
448	7.88
449	8.008
450	8.012
451	8.1
452	8.256
453	8.348
454	8.428
455	8.488
456	8.58
457	8.896
458	8.964
459	9.016
460	9.02
461	9.032
462	9.4
463	9.408
464	9.496
465	9.776
466	9.988
467	10.12
468	10.44
469	10.564
470	10.704
471	10.924
472	11.352
473	11.46
474	11.596
475	11.856
476	12.26
477	12.46
478	12.556
479	12.624
480	12.636
481	12.696
482	12.732
483	12.784
484	13.444
485	13.644
486	14.048
487	14.2
488	14.244
489	14.616
490	14.708
491	15.456
492	15.556
493	15.556
494	15.692
495	16.876
496	16.916
497	17.196
498	17.664
499	18.216
500	18.652
501	18.928
502	19.968
503	20.252
504	20.352
505	21.72
506	21.924
507	22.964
508	23.136
509	23.604
510	24.384
511	24.448
512	24.524
513	24.776
514	25.116
515	25.624
516	27.256
517	27.688
518	28.272
519	28.336
520	28.436
521	29.016
522	29.836
523	30.24
524	30.672
525	30.828
526	33.004
527	34.268
528	35.932
529	36.276
530	36.98
531	37.528
532	38.388
533	38.816
534	39.584
535	39.76
536	41.072
537	42.52
538	43.176
539	43.992
540	44.036
541	45.68
542	46.496
543	47.104
544	47.692
545	48.764
546	49.452
547	49.8
548	50.172
549	51.512
550	55.092
551	56.872
552	57.144
553	58.404
554	59.296
555	59.804
556	60.456
557	61.016
558	62.26
559	62.848
560	66.14
561	68.0
562	70.204
563	71.092
564	81.04
565	81.904
566	82.756
567	83.016
568	83.308
569	86.04
570	88.036
571	89.028
572	89.804
573	91.808
574	93.132
575	94.24
576	94.984
577	95.056
578	105.34
579	106.296
580	109.748
581	125.424
582	125.548
583	127.216
584	134.652
585	137.532
586	138.828
587	145.216
588	146.4
589	150.88
590	151.972
591	152.932
592	153.484
593	157.544
594	158.068
595	166.388
596	169.016
597	172.288
598	175.036
599	184.004
600	185.356
601	186.896
602	191.244
603	199.864
604	200.44
605	207.072
606	213.624
607	217.388
608	226.26
609	227.356
610	230.192
611	234.46
612	239.128
613	239.536
614	242.432
615	244.296
616	249.544
617	249.608
618	264.396
619	269.092
620	271.368
621	278.852
622	279.852
623	289.684
624	302.052
625	306.444
626	309.932
627	310.576
628	311.86
629	312.08
630	318.952
631	321.1
632	333.128
633	352.132
634	369.336
635	373.54
636	385.016
637	390.948
638	396.528
639	417.912
640	442.584
641	459.36
642	467.684
643	483.74
644	489.184
645	497.648
646	510.364
647	510.932
648	524.86
649	531.204
650	535.352
651	539.428
652	545.684
653	546.976
654	563.104
655	584.236
656	587.888
657	595.036


==> plots/caqe-expansion-qbfgallery-2014_cactus_caqe-minisat-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.004
7	0.004
8	0.004
9	0.008
10	0.008
11	0.008
12	0.008
13	0.012
14	0.016
15	0.016
16	0.02
17	0.02
18	0.02
19	0.02
20	0.02
21	0.028
22	0.028
23	0.028
24	0.028
25	0.032
26	0.032
27	0.032
28	0.032
29	0.032
30	0.036
31	0.036
32	0.036
33	0.036
34	0.036
35	0.04
36	0.04
37	0.04
38	0.044
39	0.044
40	0.044
41	0.048
42	0.048
43	0.052
44	0.052
45	0.052
46	0.056
47	0.06
48	0.064
49	0.064
50	0.068
51	0.068
52	0.072
53	0.072
54	0.076
55	0.076
56	0.076
57	0.088
58	0.088
59	0.088
60	0.088
61	0.088
62	0.092
63	0.096
64	0.096
65	0.096
66	0.1
67	0.1
68	0.104
69	0.108
70	0.124
71	0.124
72	0.124
73	0.128
74	0.128
75	0.128
76	0.128
77	0.132
78	0.132
79	0.136
80	0.136
81	0.148
82	0.152
83	0.152
84	0.156
85	0.16
86	0.16
87	0.164
88	0.168
89	0.168
90	0.172
91	0.172
92	0.172
93	0.176
94	0.18
95	0.184
96	0.196
97	0.2
98	0.204
99	0.204
100	0.208
101	0.22
102	0.228
103	0.228
104	0.24
105	0.244
106	0.248
107	0.256
108	0.26
109	0.264
110	0.264
111	0.264
112	0.268
113	0.272
114	0.276
115	0.28
116	0.28
117	0.284
118	0.288
119	0.288
120	0.292
121	0.292
122	0.296
123	0.3
124	0.312
125	0.32
126	0.324
127	0.332
128	0.336
129	0.336
130	0.336
131	0.336
132	0.344
133	0.352
134	0.36
135	0.372
136	0.384
137	0.384
138	0.4
139	0.404
140	0.408
141	0.412
142	0.412
143	0.42
144	0.428
145	0.444
146	0.468
147	0.484
148	0.5
149	0.516
150	0.52
151	0.52
152	0.528
153	0.528
154	0.536
155	0.536
156	0.548
157	0.552
158	0.552
159	0.56
160	0.568
161	0.576
162	0.584
163	0.6
164	0.608
165	0.608
166	0.612
167	0.62
168	0.632
169	0.636
170	0.64
171	0.696
172	0.704
173	0.716
174	0.716
175	0.728
176	0.732
177	0.732
178	0.744
179	0.756
180	0.764
181	0.772
182	0.772
183	0.788
184	0.788
185	0.812
186	0.82
187	0.828
188	0.84
189	0.844
190	0.852
191	0.856
192	0.86
193	0.864
194	0.872
195	0.884
196	0.924
197	0.928
198	0.932
199	0.94
200	0.952
201	0.96
202	1.012
203	1.036
204	1.052
205	1.064
206	1.104
207	1.14
208	1.164
209	1.18
210	1.188
211	1.204
212	1.24
213	1.244
214	1.248
215	1.28
216	1.284
217	1.296
218	1.296
219	1.32
220	1.504
221	1.668
222	1.672
223	1.728
224	1.84
225	1.888
226	1.956
227	2.06
228	2.064
229	2.068
230	2.152
231	2.172
232	2.188
233	2.208
234	2.224
235	2.252
236	2.28
237	2.308
238	2.32
239	2.36
240	2.376
241	2.396
242	2.408
243	2.436
244	2.44
245	2.476
246	2.48
247	2.524
248	2.62
249	2.684
250	2.684
251	2.776
252	2.808
253	2.828
254	2.904
255	2.912
256	2.94
257	2.94
258	3.028
259	3.032
260	3.092
261	3.112
262	3.164
263	3.164
264	3.176
265	3.204
266	3.24
267	3.3
268	3.364
269	3.424
270	3.604
271	3.668
272	3.692
273	4.008
274	4.136
275	4.148
276	4.148
277	4.196
278	4.212
279	4.308
280	4.348
281	4.416
282	4.432
283	4.48
284	4.484
285	4.512
286	4.556
287	4.66
288	4.68
289	4.992
290	5.212
291	5.244
292	5.544
293	5.632
294	5.812
295	5.896
296	6.044
297	6.056
298	6.072
299	6.092
300	6.248
301	6.424
302	6.888
303	7.104
304	7.172
305	7.176
306	7.308
307	7.476
308	7.548
309	7.668
310	7.716
311	7.96
312	7.992
313	8.072
314	8.18
315	8.484
316	8.548
317	8.588
318	8.6
319	8.708
320	8.736
321	8.756
322	9.184
323	9.472
324	9.48
325	9.684
326	9.956
327	9.984
328	10.072
329	10.076
330	10.788
331	11.132
332	11.356
333	11.584
334	12.088
335	12.148
336	12.18
337	12.568
338	12.632
339	12.64
340	12.656
341	12.66
342	13.352
343	13.488
344	13.76
345	14.088
346	14.46
347	14.5
348	15.072
349	15.116
350	15.148
351	15.456
352	15.852
353	16.636
354	17.512
355	17.54
356	17.872
357	18.232
358	20.296
359	20.48
360	20.712
361	20.724
362	21.64
363	21.728
364	22.612
365	23.048
366	23.148
367	23.488
368	23.628
369	23.632
370	24.124
371	25.108
372	25.3
373	25.652
374	25.852
375	26.192
376	26.252
377	26.46
378	27.116
379	27.78
380	27.844
381	28.272
382	28.512
383	28.572
384	28.692
385	28.876
386	29.112
387	29.724
388	30.504
389	31.612
390	31.632
391	32.404
392	33.676
393	34.796
394	34.836
395	35.224
396	36.544
397	37.18
398	38.216
399	38.616
400	39.22
401	39.328
402	39.38
403	40.252
404	43.276
405	44.444
406	45.464
407	47.036
408	47.456
409	47.604
410	51.716
411	53.048
412	54.096
413	54.624
414	56.176
415	58.196
416	58.536
417	59.496
418	60.924
419	61.376
420	61.468
421	61.744
422	61.94
423	62.196
424	63.024
425	63.284
426	63.816
427	64.008
428	65.224
429	66.28
430	66.376
431	70.72
432	71.144
433	73.7
434	76.212
435	78.292
436	78.964
437	79.704
438	81.86
439	82.112
440	82.432
441	83.428
442	84.916
443	85.364
444	85.816
445	85.992
446	87.108
447	92.064
448	94.856
449	95.992
450	102.588
451	107.156
452	109.8
453	110.904
454	112.916
455	114.336
456	114.392
457	116.124
458	128.704
459	130.856
460	135.22
461	136.528
462	138.456
463	142.032
464	143.68
465	145.196
466	146.444
467	159.236
468	162.412
469	163.58
470	169.228
471	173.224
472	185.072
473	190.72
474	191.136
475	198.28
476	207.92
477	208.372
478	215.06
479	231.988
480	237.5
481	239.712
482	240.388
483	246.68
484	248.788
485	260.188
486	264.504
487	265.552
488	273.968
489	290.82
490	301.972
491	309.42
492	310.104
493	316.252
494	316.38
495	317.336
496	328.176
497	331.136
498	333.928
499	337.408
500	345.344
501	361.104
502	371.06
503	393.828
504	394.956
505	400.672
506	422.636
507	449.476
508	452.168
509	464.144
510	464.452
511	474.692
512	482.164
513	512.196
514	525.868
515	537.968
516	555.788
517	586.304
518	597.488


==> plots/caqe-expansion-qbfgallery-2014_cactus_caqe-picosat-expansion-strong-unsat-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.004
7	0.004
8	0.004
9	0.004
10	0.008
11	0.008
12	0.008
13	0.012
14	0.012
15	0.012
16	0.012
17	0.012
18	0.016
19	0.016
20	0.016
21	0.016
22	0.02
23	0.02
24	0.02
25	0.024
26	0.028
27	0.028
28	0.028
29	0.032
30	0.032
31	0.032
32	0.036
33	0.036
34	0.036
35	0.04
36	0.04
37	0.04
38	0.04
39	0.04
40	0.04
41	0.044
42	0.044
43	0.044
44	0.044
45	0.048
46	0.048
47	0.052
48	0.056
49	0.064
50	0.064
51	0.08
52	0.08
53	0.08
54	0.084
55	0.084
56	0.088
57	0.092
58	0.096
59	0.096
60	0.1
61	0.104
62	0.104
63	0.104
64	0.104
65	0.104
66	0.108
67	0.108
68	0.108
69	0.112
70	0.112
71	0.112
72	0.112
73	0.116
74	0.116
75	0.124
76	0.124
77	0.124
78	0.124
79	0.128
80	0.128
81	0.128
82	0.128
83	0.136
84	0.136
85	0.136
86	0.14
87	0.14
88	0.14
89	0.144
90	0.144
91	0.144
92	0.144
93	0.148
94	0.152
95	0.152
96	0.156
97	0.156
98	0.156
99	0.156
100	0.156
101	0.16
102	0.16
103	0.16
104	0.16
105	0.16
106	0.168
107	0.172
108	0.172
109	0.172
110	0.18
111	0.18
112	0.192
113	0.192
114	0.192
115	0.196
116	0.196
117	0.196
118	0.196
119	0.204
120	0.204
121	0.208
122	0.216
123	0.216
124	0.216
125	0.22
126	0.22
127	0.224
128	0.228
129	0.232
130	0.236
131	0.236
132	0.244
133	0.248
134	0.248
135	0.252
136	0.252
137	0.256
138	0.256
139	0.26
140	0.26
141	0.26
142	0.264
143	0.264
144	0.268
145	0.268
146	0.268
147	0.268
148	0.272
149	0.272
150	0.28
151	0.284
152	0.284
153	0.288
154	0.288
155	0.292
156	0.3
157	0.3
158	0.304
159	0.308
160	0.308
161	0.312
162	0.316
163	0.32
164	0.32
165	0.324
166	0.328
167	0.332
168	0.332
169	0.332
170	0.332
171	0.348
172	0.352
173	0.352
174	0.36
175	0.36
176	0.36
177	0.368
178	0.372
179	0.38
180	0.384
181	0.388
182	0.388
183	0.392
184	0.4
185	0.4
186	0.404
187	0.404
188	0.408
189	0.412
190	0.428
191	0.432
192	0.436
193	0.444
194	0.444
195	0.448
196	0.452
197	0.456
198	0.468
199	0.468
200	0.468
201	0.476
202	0.48
203	0.484
204	0.488
205	0.492
206	0.5
207	0.5
208	0.5
209	0.504
210	0.508
211	0.512
212	0.52
213	0.524
214	0.524
215	0.532
216	0.536
217	0.544
218	0.556
219	0.56
220	0.564
221	0.564
222	0.568
223	0.568
224	0.576
225	0.592
226	0.6
227	0.604
228	0.604
229	0.612
230	0.612
231	0.624
232	0.628
233	0.632
234	0.632
235	0.64
236	0.644
237	0.648
238	0.648
239	0.656
240	0.66
241	0.66
242	0.66
243	0.664
244	0.676
245	0.68
246	0.68
247	0.692
248	0.696
249	0.696
250	0.704
251	0.704
252	0.708
253	0.708
254	0.708
255	0.708
256	0.716
257	0.72
258	0.72
259	0.724
260	0.724
261	0.724
262	0.724
263	0.744
264	0.748
265	0.748
266	0.752
267	0.756
268	0.756
269	0.76
270	0.76
271	0.768
272	0.768
273	0.784
274	0.788
275	0.796
276	0.816
277	0.832
278	0.832
279	0.84
280	0.844
281	0.844
282	0.848
283	0.856
284	0.856
285	0.86
286	0.864
287	0.868
288	0.872
289	0.888
290	0.892
291	0.904
292	0.908
293	0.908
294	0.916
295	0.968
296	0.992
297	0.992
298	0.996
299	1.0
300	1.004
301	1.008
302	1.012
303	1.012
304	1.016
305	1.024
306	1.024
307	1.036
308	1.048
309	1.048
310	1.052
311	1.052
312	1.064
313	1.068
314	1.072
315	1.108
316	1.108
317	1.108
318	1.116
319	1.116
320	1.116
321	1.172
322	1.184
323	1.188
324	1.192
325	1.204
326	1.208
327	1.224
328	1.228
329	1.252
330	1.256
331	1.26
332	1.26
333	1.264
334	1.268
335	1.272
336	1.3
337	1.396
338	1.408
339	1.416
340	1.42
341	1.444
342	1.516
343	1.548
344	1.548
345	1.552
346	1.552
347	1.564
348	1.576
349	1.592
350	1.644
351	1.644
352	1.68
353	1.692
354	1.736
355	1.74
356	1.756
357	1.756
358	1.764
359	1.764
360	1.768
361	1.812
362	1.836
363	1.848
364	1.86
365	1.872
366	1.908
367	1.928
368	1.932
369	1.948
370	1.984
371	1.992
372	2.02
373	2.048
374	2.048
375	2.056
376	2.076
377	2.12
378	2.152
379	2.172
380	2.2
381	2.2
382	2.204
383	2.208
384	2.212
385	2.236
386	2.248
387	2.268
388	2.304
389	2.304
390	2.364
391	2.368
392	2.424
393	2.424
394	2.444
395	2.444
396	2.448
397	2.48
398	2.484
399	2.484
400	2.508
401	2.532
402	2.536
403	2.676
404	2.684
405	2.708
406	2.712
407	2.716
408	2.756
409	2.776
410	2.836
411	2.84
412	2.864
413	2.868
414	2.88
415	2.892
416	2.952
417	2.996
418	3.0
419	3.024
420	3.024
421	3.028
422	3.072
423	3.108
424	3.112
425	3.144
426	3.152
427	3.188
428	3.208
429	3.248
430	3.264
431	3.332
432	3.336
433	3.392
434	3.408
435	3.42
436	3.432
437	3.492
438	3.5
439	3.552
440	3.556
441	3.684
442	3.692
443	3.712
444	3.736
445	3.744
446	3.824
447	3.832
448	3.852
449	3.992
450	4.032
451	4.068
452	4.08
453	4.144
454	4.248
455	4.252
456	4.296
457	4.296
458	4.36
459	4.42
460	4.464
461	4.512
462	4.68
463	4.692
464	4.728
465	4.768
466	4.816
467	4.848
468	5.008
469	5.084
470	5.152
471	5.176
472	5.204
473	5.232
474	5.252
475	5.264
476	5.28
477	5.34
478	5.344
479	5.356
480	5.464
481	5.468
482	5.496
483	5.524
484	5.616
485	5.676
486	5.768
487	6.028
488	6.16
489	6.404
490	6.428
491	6.472
492	6.532
493	6.608
494	6.628
495	6.664
496	6.672
497	6.692
498	6.748
499	6.756
500	6.776
501	6.864
502	6.976
503	7.18
504	7.268
505	7.464
506	7.532
507	7.672
508	7.708
509	8.036
510	8.04
511	8.356
512	8.516
513	8.612
514	8.612
515	8.804
516	8.856
517	9.54
518	9.608
519	9.796
520	9.964
521	9.968
522	10.128
523	10.284
524	10.296
525	10.44
526	10.48
527	10.604
528	10.648
529	10.836
530	10.972
531	11.436
532	11.7
533	11.948
534	12.16
535	12.248
536	12.26
537	12.472
538	12.528
539	12.56
540	12.68
541	12.972
542	13.064
543	13.124
544	13.968
545	14.22
546	14.312
547	14.4
548	14.56
549	14.756
550	14.996
551	15.072
552	15.524
553	15.796
554	15.928
555	16.8
556	16.86
557	17.328
558	17.572
559	17.88
560	17.928
561	18.228
562	18.452
563	19.004
564	19.328
565	19.724
566	19.828
567	20.42
568	21.3
569	21.764
570	21.832
571	21.88
572	21.952
573	22.056
574	22.232
575	23.752
576	24.144
577	24.436
578	25.228
579	25.752
580	26.324
581	26.348
582	26.524
583	26.848
584	27.336
585	28.164
586	28.596
587	28.664
588	29.732
589	29.868
590	29.888
591	32.088
592	34.08
593	34.284
594	34.476
595	34.98
596	35.232
597	35.408
598	36.784
599	37.464
600	37.904
601	37.948
602	43.052
603	44.592
604	45.312
605	46.104
606	46.472
607	47.376
608	48.624
609	49.456
610	50.804
611	51.152
612	52.492
613	52.56
614	52.728
615	52.944
616	54.196
617	56.544
618	58.172
619	60.584
620	61.376
621	61.552
622	61.96
623	64.172
624	65.632
625	66.324
626	67.32
627	67.392
628	67.564
629	69.984
630	73.764
631	74.168
632	75.072
633	75.868
634	77.208
635	77.676
636	78.452
637	79.908
638	80.544
639	80.704
640	81.848
641	82.388
642	83.288
643	87.968
644	88.672
645	88.984
646	89.352
647	94.376
648	95.08
649	95.116
650	98.652
651	98.956
652	101.592
653	102.324
654	103.792
655	106.984
656	108.648
657	113.316
658	113.756
659	114.368
660	119.468
661	126.3
662	126.304
663	129.12
664	135.52
665	136.456
666	136.656
667	143.324
668	144.56
669	150.768
670	152.332
671	157.952
672	160.964
673	162.496
674	164.256
675	165.932
676	175.64
677	184.48
678	185.044
679	186.26
680	186.664
681	186.84
682	188.264
683	190.376
684	193.44
685	195.736
686	195.776
687	195.956
688	198.92
689	200.54
690	200.908
691	201.036
692	202.328
693	203.172
694	203.488
695	207.252
696	209.592
697	210.584
698	217.212
699	231.832
700	236.572
701	236.968
702	241.768
703	246.48
704	248.616
705	251.456
706	253.448
707	261.228
708	284.1
709	286.612
710	288.16
711	297.496
712	301.72
713	312.748
714	314.084
715	325.36
716	326.296
717	329.14
718	331.66
719	332.212
720	333.708
721	335.252
722	339.112
723	350.192
724	352.816
725	359.796
726	362.368
727	363.416
728	378.08
729	379.916
730	384.936
731	385.928
732	393.16
733	398.216
734	399.796
735	408.252
736	409.016
737	413.84
738	428.448
739	432.928
740	436.628
741	437.356
742	458.732
743	462.648
744	470.964
745	492.232
746	495.168
747	502.816
748	523.356
749	526.928
750	533.988
751	540.056
752	550.704
753	554.516
754	569.836
755	595.836


==> plots/caqe-expansion-qbfgallery-2014_cactus_caqe-picosat-g0.dat <==
number-of-solved-instances	Cost
0	0
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.004
7	0.004
8	0.004
9	0.004
10	0.008
11	0.008
12	0.008
13	0.012
14	0.012
15	0.012
16	0.012
17	0.012
18	0.016
19	0.016
20	0.016
21	0.016
22	0.02
23	0.02
24	0.02
25	0.024
26	0.028
27	0.028
28	0.028
29	0.028
30	0.032
31	0.032
32	0.036
33	0.036
34	0.036
35	0.04
36	0.04
37	0.04
38	0.04
39	0.04
40	0.044
41	0.044
42	0.044
43	0.044
44	0.044
45	0.048
46	0.048
47	0.048
48	0.056
49	0.064
50	0.084
51	0.084
52	0.096
53	0.096
54	0.104
55	0.108
56	0.108
57	0.108
58	0.108
59	0.112
60	0.116
61	0.116
62	0.116
63	0.12
64	0.12
65	0.124
66	0.124
67	0.124
68	0.128
69	0.132
70	0.132
71	0.136
72	0.136
73	0.14
74	0.14
75	0.14
76	0.14
77	0.14
78	0.14
79	0.144
80	0.144
81	0.148
82	0.148
83	0.156
84	0.16
85	0.16
86	0.168
87	0.176
88	0.188
89	0.192
90	0.192
91	0.2
92	0.212
93	0.212
94	0.216
95	0.216
96	0.224
97	0.224
98	0.224
99	0.236
100	0.236
101	0.236
102	0.24
103	0.248
104	0.252
105	0.252
106	0.252
107	0.252
108	0.256
109	0.256
110	0.268
111	0.276
112	0.276
113	0.284
114	0.284
115	0.284
116	0.292
117	0.3
118	0.312
119	0.312
120	0.32
121	0.324
122	0.328
123	0.332
124	0.336
125	0.344
126	0.348
127	0.356
128	0.356
129	0.36
130	0.364
131	0.364
132	0.368
133	0.372
134	0.38
135	0.38
136	0.392
137	0.396
138	0.396
139	0.396
140	0.396
141	0.404
142	0.408
143	0.416
144	0.42
145	0.428
146	0.428
147	0.432
148	0.436
149	0.44
150	0.456
151	0.456
152	0.472
153	0.476
154	0.476
155	0.492
156	0.496
157	0.5
158	0.504
159	0.504
160	0.504
161	0.52
162	0.524
163	0.536
164	0.548
165	0.56
166	0.568
167	0.572
168	0.572
169	0.592
170	0.596
171	0.608
172	0.612
173	0.612
174	0.616
175	0.628
176	0.636
177	0.652
178	0.656
179	0.664
180	0.668
181	0.676
182	0.676
183	0.68
184	0.68
185	0.692
186	0.692
187	0.692
188	0.704
189	0.708
190	0.708
191	0.708
192	0.712
193	0.716
194	0.72
195	0.72
196	0.72
197	0.72
198	0.732
199	0.736
200	0.736
201	0.74
202	0.744
203	0.752
204	0.752
205	0.76
206	0.76
207	0.776
208	0.788
209	0.788
210	0.8
211	0.808
212	0.816
213	0.836
214	0.84
215	0.84
216	0.844
217	0.856
218	0.86
219	0.868
220	0.868
221	0.896
222	0.896
223	0.9
224	0.908
225	0.912
226	0.928
227	0.928
228	0.932
229	0.936
230	0.94
231	0.968
232	0.996
233	0.996
234	1.0
235	1.02
236	1.02
237	1.02
238	1.044
239	1.048
240	1.052
241	1.056
242	1.06
243	1.068
244	1.084
245	1.092
246	1.096
247	1.108
248	1.136
249	1.14
250	1.148
251	1.152
252	1.224
253	1.228
254	1.252
255	1.252
256	1.256
257	1.26
258	1.272
259	1.288
260	1.328
261	1.352
262	1.356
263	1.36
264	1.396
265	1.416
266	1.436
267	1.436
268	1.48
269	1.48
270	1.532
271	1.536
272	1.608
273	1.624
274	1.648
275	1.664
276	1.668
277	1.74
278	1.748
279	1.86
280	1.864
281	1.864
282	1.876
283	1.896
284	1.916
285	1.96
286	1.964
287	1.968
288	1.988
289	1.996
290	2.016
291	2.032
292	2.052
293	2.056
294	2.06
295	2.096
296	2.108
297	2.136
298	2.188
299	2.188
300	2.196
301	2.196
302	2.268
303	2.28
304	2.296
305	2.312
306	2.332
307	2.372
308	2.492
309	2.504
310	2.524
311	2.556
312	2.596
313	2.664
314	2.704
315	2.724
316	2.772
317	2.776
318	2.844
319	2.848
320	2.868
321	2.884
322	2.904
323	2.952
324	2.972
325	2.992
326	3.08
327	3.092
328	3.16
329	3.164
330	3.172
331	3.188
332	3.244
333	3.296
334	3.364
335	3.412
336	3.46
337	3.46
338	3.488
339	3.56
340	3.6
341	3.664
342	3.752
343	3.756
344	3.828
345	3.852
346	4.0
347	4.256
348	4.34
349	4.364
350	4.432
351	4.532
352	4.628
353	4.7
354	4.732
355	4.74
356	4.756
357	4.82
358	4.932
359	4.944
360	4.976
361	4.988
362	5.02
363	5.076
364	5.084
365	5.152
366	5.16
367	5.244
368	5.268
369	5.276
370	5.32
371	5.328
372	5.368
373	5.392
374	5.736
375	5.784
376	5.808
377	5.908
378	5.932
379	5.944
380	5.952
381	5.96
382	5.996
383	6.136
384	6.248
385	6.316
386	6.44
387	6.46
388	6.548
389	6.884
390	7.036
391	7.452
392	7.684
393	8.028
394	8.116
395	8.148
396	8.272
397	8.28
398	8.368
399	9.308
400	9.912
401	10.48
402	10.716
403	10.752
404	11.42
405	11.516
406	11.532
407	11.544
408	12.276
409	12.36
410	12.948
411	12.964
412	13.488
413	13.516
414	13.616
415	14.152
416	14.404
417	14.58
418	14.764
419	14.944
420	15.296
421	15.372
422	15.632
423	15.64
424	15.8
425	16.872
426	17.084
427	17.832
428	17.9
429	17.9
430	18.276
431	18.496
432	19.488
433	20.1
434	20.228
435	20.944
436	21.004
437	21.048
438	21.352
439	21.712
440	21.956
441	24.036
442	24.864
443	25.272
444	26.012
445	26.492
446	26.86
447	26.88
448	26.952
449	27.408
450	27.556
451	27.64
452	28.268
453	28.336
454	28.452
455	28.576
456	28.908
457	29.068
458	29.252
459	29.5
460	29.6
461	30.536
462	30.804
463	31.12
464	31.988
465	32.484
466	33.188
467	33.428
468	33.712
469	33.924
470	34.012
471	34.048
472	34.624
473	34.704
474	35.748
475	35.988
476	37.156
477	37.368
478	38.764
479	39.18
480	40.088
481	40.4
482	40.864
483	41.44
484	44.352
485	45.32
486	45.544
487	47.724
488	48.156
489	48.852
490	49.248
491	51.648
492	52.832
493	54.108
494	54.816
495	55.396
496	56.568
497	57.448
498	58.492
499	59.572
500	61.06
501	65.152
502	71.772
503	72.044
504	72.892
505	73.24
506	74.596
507	75.196
508	75.236
509	76.236
510	76.792
511	77.004
512	79.508
513	79.552
514	81.888
515	83.728
516	85.588
517	85.684
518	87.12
519	87.696
520	89.796
521	90.792
522	91.88
523	93.412
524	93.636
525	95.844
526	96.772
527	98.168
528	100.024
529	101.844
530	102.408
531	103.028
532	106.64
533	106.916
534	107.392
535	108.252
536	109.028
537	109.592
538	110.84
539	111.604
540	112.536
541	112.744
542	113.36
543	114.612
544	114.952
545	114.956
546	117.244
547	117.592
548	123.22
549	126.984
550	134.92
551	135.292
552	139.892
553	140.3
554	141.94
555	142.572
556	144.328
557	145.684
558	148.084
559	158.128
560	158.296
561	159.948
562	160.228
563	160.388
564	161.8
565	162.312
566	163.092
567	165.12
568	165.268
569	165.56
570	165.812
571	166.036
572	166.676
573	167.38
574	170.912
575	172.232
576	172.58
577	180.412
578	180.68
579	186.684
580	187.132
581	187.356
582	188.324
583	189.624
584	191.028
585	193.752
586	198.42
587	200.972
588	216.608
589	218.332
590	218.72
591	225.252
592	229.82
593	233.368
594	238.484
595	238.516
596	250.66
597	257.64
598	259.612
599	260.32
600	260.976
601	264.68
602	276.84
603	280.804
604	281.052
605	285.272
606	292.24
607	299.532
608	299.748
609	313.72
610	318.912
611	321.356
612	328.204
613	336.676
614	337.924
615	345.392
616	349.184
617	351.736
618	355.692
619	369.916
620	371.048
621	372.284
622	400.572
623	438.436
624	446.148
625	451.032
626	468.548
627	477.692
628	487.496
629	489.664
630	496.94
631	502.992
632	523.232
633	525.148
634	529.616
635	565.644
636	578.792
637	579.524


==> plots/caqe-expansion-qbfgallery-2014_scatter_caqe-cmsat_vs_caqe-cmsat-expansion-strong-unsat.dat <==
caqe-cmsat-CPU-Time	caqe-cmsat-expansion-strong-unsat-CPU-Time	Instance
0.188	0.188	QBF/2QBF/qbfgallery2014/complexity/axquery_query06_1344n.qdimacs
0.212	0.208	QBF/2QBF/qbfgallery2014/complexity/axquery_query44_1344n.qdimacs
0.136	0.136	QBF/2QBF/qbfgallery2014/complexity/eequery_query04_1344n.qdimacs
9.816	9.764	QBF/2QBF/qbfgallery2014/complexity/eequery_query64_1344n.qdimacs
0.068	0.072	QBF/2QBF/qbfgallery2014/complexity/exquery_query04_1344n.qdimacs
600.104	600.008	QBF/2QBF/qbfgallery2014/complexity/nreachq_query11_1344n.qdimacs
600.108	600.06	QBF/2QBF/qbfgallery2014/complexity/nreachq_query54_1344n.qdimacs
20.96	23.144	QBF/2QBF/qbfgallery2014/complexity/nxquery_query50_1344n.qdimacs
0.232	0.236	QBF/2QBF/qbfgallery2014/complexity/query02_query44_1344n.qdimacs
0.196	0.2	QBF/2QBF/qbfgallery2014/complexity/query02_query58_1344n.qdimacs
0.184	0.184	QBF/2QBF/qbfgallery2014/complexity/query04_query25_1344n.qdimacs
5.532	5.46	QBF/2QBF/qbfgallery2014/complexity/query05_query31_1344n.qdimacs
0.748	0.772	QBF/2QBF/qbfgallery2014/complexity/query07_query60_1344n.qdimacs
0.74	0.74	QBF/2QBF/qbfgallery2014/complexity/query07_query64_1344n.qdimacs
600.076	600.056	QBF/2QBF/qbfgallery2014/complexity/query10_query06_1344n.qdimacs
600.032	600.108	QBF/2QBF/qbfgallery2014/complexity/query10_query34_1344n.qdimacs
600.012	600.048	QBF/2QBF/qbfgallery2014/complexity/query10_query45_1344n.qdimacs
2.208	2.192	QBF/2QBF/qbfgallery2014/complexity/query21_query55_1344n.qdimacs
0.596	0.592	QBF/2QBF/qbfgallery2014/complexity/query26_query34_1344n.qdimacs
0.428	0.416	QBF/2QBF/qbfgallery2014/complexity/query26_query57_1344n.qdimacs
0.516	0.516	QBF/2QBF/qbfgallery2014/complexity/query31_eequery_1344n.qdimacs
0.1	0.104	QBF/2QBF/qbfgallery2014/complexity/query31_query26_1344n.qdimacs
103.256	93.88	QBF/2QBF/qbfgallery2014/complexity/query31_query50_1344n.qdimacs
23.884	21.844	QBF/2QBF/qbfgallery2014/complexity/query31_reachqu_1344n.qdimacs
50.356	50.292	QBF/2QBF/qbfgallery2014/complexity/query33_query45_1344n.qdimacs
341.812	378.352	QBF/2QBF/qbfgallery2014/complexity/query33_query51_1344n.qdimacs
600.096	600.048	QBF/2QBF/qbfgallery2014/complexity/query33_query57_1344n.qdimacs
206.184	207.184	QBF/2QBF/qbfgallery2014/complexity/query34_query11_1344n.qdimacs
600.012	600.016	QBF/2QBF/qbfgallery2014/complexity/query42_query06_1344n.qdimacs
600.116	600.056	QBF/2QBF/qbfgallery2014/complexity/query42_query45_1344n.qdimacs
600.108	600.06	QBF/2QBF/qbfgallery2014/complexity/query42_query60_1344n.qdimacs
600.1	600.096	QBF/2QBF/qbfgallery2014/complexity/query44_query26_1344n.qdimacs
35.684	34.508	QBF/2QBF/qbfgallery2014/complexity/query48_exquery_1344n.qdimacs
9.432	9.684	QBF/2QBF/qbfgallery2014/complexity/query49_ntrivil_1344n.qdimacs
22.828	22.744	QBF/2QBF/qbfgallery2014/complexity/query50_query06_1344n.qdimacs
600.044	600.032	QBF/2QBF/qbfgallery2014/complexity/query51_query57_1344n.qdimacs
0.396	0.4	QBF/2QBF/qbfgallery2014/complexity/query52_query25_1344n.qdimacs
469.768	455.892	QBF/2QBF/qbfgallery2014/complexity/query54_query58_1344n.qdimacs
600.04	600.048	QBF/2QBF/qbfgallery2014/complexity/query60_query10_1344n.qdimacs
600.092	600.096	QBF/2QBF/qbfgallery2014/complexity/query60_query33_1344n.qdimacs
600.1	600.104	QBF/2QBF/qbfgallery2014/complexity/query60_query44_1344n.qdimacs
466.752	436.376	QBF/2QBF/qbfgallery2014/complexity/query60_query45_1344n.qdimacs
3.372	3.36	QBF/2QBF/qbfgallery2014/complexity/query64_query01_1344n.qdimacs
600.044	600.092	QBF/2QBF/qbfgallery2014/complexity/query64_query11_1344n.qdimacs
600.044	600.1	QBF/2QBF/qbfgallery2014/complexity/query71_query31_1344n.qdimacs
600.04	600.044	QBF/2QBF/qbfgallery2014/complexity/query71_query34_1344n.qdimacs
600.04	600.044	QBF/2QBF/qbfgallery2014/complexity/query71_query36_1344n.qdimacs
600.02	600.028	QBF/2QBF/qbfgallery2014/eval2012r2/AR-fixpoint-2.qdimacs
600.08	600.08	QBF/2QBF/qbfgallery2014/eval2012r2/cache-coherence-2-fixpoint-5.qdimacs
600.048	600.092	QBF/2QBF/qbfgallery2014/eval2012r2/ethernet-fixpoint-3.qdimacs
600.1	600.052	QBF/2QBF/qbfgallery2014/eval2012r2/sortnetsort10.AE.stepl.008.qdimacs
600.024	600.116	QBF/2QBF/qbfgallery2014/eval2012r2/sortnetsort10.AE.stepl.010.qdimacs
600.01	600.01	QBF/2QBF/qbfgallery2014/eval2012r2/stmt17_70_82.qdimacs
600.036	600.088	QBF/2QBF/qbfgallery2014/eval2012r2/stmt17_74_78.qdimacs
600.07	600.08	QBF/2QBF/qbfgallery2014/eval2012r2/stmt17_82_86.qdimacs
600.02	600.02	QBF/2QBF/qbfgallery2014/eval2012r2/stmt17_94_98.qdimacs
600.02	600.07	QBF/2QBF/qbfgallery2014/eval2012r2/stmt19_83_91.qdimacs
600.092	600.096	QBF/2QBF/qbfgallery2014/eval2012r2/stmt23_92_96.qdimacs
600.076	600.084	QBF/2QBF/qbfgallery2014/eval2012r2/stmt31_276_328.qdimacs
600.07	600.052	QBF/2QBF/qbfgallery2014/eval2012r2/stmt41_160_235.qdimacs
600.084	600.04	QBF/2QBF/qbfgallery2014/eval2012r2/stmt41_286_385.qdimacs
600.032	600.096	QBF/2QBF/qbfgallery2014/eval2012r2/stmt47_290_340.qdimacs
600.08	600.08	QBF/2QBF/qbfgallery2014/eval2012r2/stmt47_340_389.qdimacs
0.096	0.092	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=11.qdimacs
0.228	0.224	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=12.qdimacs
170.58	166.968	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=17.qdimacs
600.036	600.088	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=18.qdimacs
0.012	0.012	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=21.qdimacs
0.012	0.012	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=23.qdimacs
0.012	0.012	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=24.qdimacs
0.012	0.012	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=25.qdimacs
0.016	0.016	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=26.qdimacs
0.016	0.016	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=28.qdimacs
0.0	0.0	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=4.qdimacs
0.0	0.0	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=5.qdimacs
0.0	0.0	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=6.qdimacs
0.0	0.0	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=7.qdimacs
0.004	0.004	QBF/qbfgallery2014/applications/bomb/p10-1.pddl_planlen=9.qdimacs
0.448	0.44	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=10.qdimacs
0.496	0.504	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=11.qdimacs
0.604	0.616	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=13.qdimacs
0.616	0.62	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=14.qdimacs
0.656	0.68	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=15.qdimacs
0.748	0.708	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=16.qdimacs
0.788	0.772	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=17.qdimacs
0.828	0.84	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=18.qdimacs
0.968	0.944	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=20.qdimacs
1.924	1.868	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=4.qdimacs
5.124	5.104	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=5.qdimacs
5.288	5.252	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=6.qdimacs
9.068	9.22	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=7.qdimacs
21.032	21.248	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=8.qdimacs
74.224	74.764	QBF/qbfgallery2014/applications/bomb/p10-10.pddl_planlen=9.qdimacs
600.044	600.06	QBF/qbfgallery2014/applications/bomb/p10-5.pddl_planlen=11.qdimacs
600.056	600.092	QBF/qbfgallery2014/applications/bomb/p10-5.pddl_planlen=12.qdimacs
600.04	600.092	QBF/qbfgallery2014/applications/bomb/p10-5.pddl_planlen=13.qdimacs
0.116	0.12	QBF/qbfgallery2014/applications/bomb/p10-5.pddl_planlen=16.qdimacs
0.132	0.132	QBF/qbfgallery2014/applications/bomb/p10-5.pddl_planlen=17.qdimacs
0.14	0.136	QBF/qbfgallery2014/applications/bomb/p10-5.pddl_planlen=18.qdimacs
0.148	0.148	QBF/qbfgallery2014/applications/bomb/p10-5.pddl_planlen=19.qdimacs
0.016	0.012	QBF/qbfgallery2014/applications/bomb/p10-5.pddl_planlen=2.qdimacs
0.192	0.196	QBF/qbfgallery2014/applications/bomb/p10-5.pddl_planlen=24.qdimacs
0.212	0.204	QBF/qbfgallery2014/applications/bomb/p10-5.pddl_planlen=25.qdimacs
0.152	0.156	QBF/qbfgallery2014/applications/bomb/p10-5.pddl_planlen=4.qdimacs
3.764	3.804	QBF/qbfgallery2014/applications/bomb/p10-5.pddl_planlen=5.qdimacs
9.904	9.768	QBF/qbfgallery2014/applications/bomb/p10-5.pddl_planlen=6.qdimacs
28.056	28.072	QBF/qbfgallery2014/applications/bomb/p10-5.pddl_planlen=8.qdimacs
0.128	0.128	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=11.qdimacs
64.452	65.08	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=16.qdimacs
200.456	199.252	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=19.qdimacs
339.008	340.128	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=20.qdimacs
600.096	600.044	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=22.qdimacs
600.096	600.04	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=24.qdimacs
600.1	600.044	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=25.qdimacs
600.092	600.1	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=26.qdimacs
600.04	600.092	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=27.qdimacs
600.1	600.044	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=28.qdimacs
600.044	600.1	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=32.qdimacs
0.008	0.004	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=4.qdimacs
0.116	0.116	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=41.qdimacs
0.188	0.188	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=42.qdimacs
0.108	0.108	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=43.qdimacs
0.108	0.104	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=44.qdimacs
0.116	0.112	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=45.qdimacs
0.12	0.12	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=49.qdimacs
0.012	0.012	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=6.qdimacs
0.016	0.016	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=8.qdimacs
0.024	0.024	QBF/qbfgallery2014/applications/bomb/p20-1.pddl_planlen=9.qdimacs
116.832	117.796	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=10.qdimacs
600.064	600.116	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=13.qdimacs
600.068	600.028	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=16.qdimacs
600.024	600.1	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=18.qdimacs
600.04	600.04	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=20.qdimacs
600.07	600.09	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=21.qdimacs
600.03	600.01	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=22.qdimacs
600.09	600.05	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=25.qdimacs
600.06	600.01	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=27.qdimacs
600.03	600.03	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=28.qdimacs
40.236	40.872	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=31.qdimacs
12.076	11.936	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=33.qdimacs
12.728	11.8	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=35.qdimacs
13.664	13.612	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=37.qdimacs
15.232	13.884	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=38.qdimacs
10.336	9.812	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=5.qdimacs
17.632	17.276	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=6.qdimacs
76.54	76.888	QBF/qbfgallery2014/applications/bomb/p20-10.pddl_planlen=9.qdimacs
600.05	600.0	QBF/qbfgallery2014/applications/bomb/p20-20.pddl_planlen=10.qdimacs
600.06	600.068	QBF/qbfgallery2014/applications/bomb/p20-20.pddl_planlen=12.qdimacs
600.03	600.08	QBF/qbfgallery2014/applications/bomb/p20-20.pddl_planlen=14.qdimacs
600.08	600.03	QBF/qbfgallery2014/applications/bomb/p20-20.pddl_planlen=18.qdimacs
7.132	7.24	QBF/qbfgallery2014/applications/bomb/p20-20.pddl_planlen=2.qdimacs
600.09	600.05	QBF/qbfgallery2014/applications/bomb/p20-20.pddl_planlen=20.qdimacs
600.08	600.05	QBF/qbfgallery2014/applications/bomb/p20-20.pddl_planlen=23.qdimacs
233.46	235.352	QBF/qbfgallery2014/applications/bomb/p20-20.pddl_planlen=24.qdimacs
600.08	600.08	QBF/qbfgallery2014/applications/bomb/p20-20.pddl_planlen=26.qdimacs
129.384	119.828	QBF/qbfgallery2014/applications/bomb/p20-20.pddl_planlen=27.qdimacs
12.76	9.652	QBF/qbfgallery2014/applications/bomb/p20-20.pddl_planlen=3.qdimacs
25.54	29.892	QBF/qbfgallery2014/applications/bomb/p20-20.pddl_planlen=4.qdimacs
162.46	163.424	QBF/qbfgallery2014/applications/bomb/p20-20.pddl_planlen=6.qdimacs
299.496	294.16	QBF/qbfgallery2014/applications/bomb/p20-20.pddl_planlen=8.qdimacs
30.532	32.852	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=10.qdimacs
171.384	172.512	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=11.qdimacs
600.048	600.1	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=13.qdimacs
600.1	600.1	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=15.qdimacs
600.1	600.104	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=17.qdimacs
600.052	600.088	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=18.qdimacs
600.044	600.092	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=19.qdimacs
600.04	600.096	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=23.qdimacs
600.056	600.052	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=24.qdimacs
600.004	600.044	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=26.qdimacs
600.104	600.044	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=27.qdimacs
600.104	600.09	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=30.qdimacs
600.108	600.1	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=32.qdimacs
2.112	1.996	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=39.qdimacs
2.06	2.072	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=40.qdimacs
2.0	2.24	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=41.qdimacs
2.376	2.332	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=43.qdimacs
10.572	10.656	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=6.qdimacs
15.224	15.784	QBF/qbfgallery2014/applications/bomb/p20-5.pddl_planlen=7.qdimacs
0.092	0.092	QBF/qbfgallery2014/applications/bomb/p5-10.pddl_planlen=11.qdimacs
0.116	0.12	QBF/qbfgallery2014/applications/bomb/p5-10.pddl_planlen=13.qdimacs
0.08	0.08	QBF/qbfgallery2014/applications/bomb/p5-10.pddl_planlen=3.qdimacs
0.04	0.048	QBF/qbfgallery2014/applications/bomb/p5-10.pddl_planlen=6.qdimacs
0.056	0.052	QBF/qbfgallery2014/applications/bomb/p5-10.pddl_planlen=7.qdimacs
0.076	0.076	QBF/qbfgallery2014/applications/bomb/p5-10.pddl_planlen=9.qdimacs
0.036	0.032	QBF/qbfgallery2014/applications/bomb/p5-5.pddl_planlen=10.qdimacs
0.036	0.036	QBF/qbfgallery2014/applications/bomb/p5-5.pddl_planlen=11.qdimacs
0.04	0.04	QBF/qbfgallery2014/applications/bomb/p5-5.pddl_planlen=12.qdimacs
0.056	0.052	QBF/qbfgallery2014/applications/bomb/p5-5.pddl_planlen=15.qdimacs
0.004	0.004	QBF/qbfgallery2014/applications/bomb/p5-5.pddl_planlen=2.qdimacs
0.008	0.008	QBF/qbfgallery2014/applications/bomb/p5-5.pddl_planlen=3.qdimacs
0.012	0.012	QBF/qbfgallery2014/applications/bomb/p5-5.pddl_planlen=5.qdimacs
0.016	0.016	QBF/qbfgallery2014/applications/bomb/p5-5.pddl_planlen=6.qdimacs
0.024	0.024	QBF/qbfgallery2014/applications/bomb/p5-5.pddl_planlen=8.qdimacs
0.028	0.028	QBF/qbfgallery2014/applications/bomb/p5-5.pddl_planlen=9.qdimacs
432.14	0.14	QBF/qbfgallery2014/applications/complexity/eequery_query03_1344.qdimacs
600.036	0.124	QBF/qbfgallery2014/applications/complexity/eequery_reachqu_1344.qdimacs
0.132	0.088	QBF/qbfgallery2014/applications/complexity/exquery_query10_1344.qdimacs
600.108	600.084	QBF/qbfgallery2014/applications/complexity/nreachq_query11_1344.qdimacs
0.252	0.224	QBF/qbfgallery2014/applications/complexity/ntrivil_query57_1344.qdimacs
0.04	0.04	QBF/qbfgallery2014/applications/complexity/query01_ntrivil_1344.qdimacs
2.212	0.264	QBF/qbfgallery2014/applications/complexity/query01_query11_1344.qdimacs
0.06	0.06	QBF/qbfgallery2014/applications/complexity/query02_query52_1344.qdimacs
600.04	0.74	QBF/qbfgallery2014/applications/complexity/query03_query25_1344.qdimacs
0.608	0.236	QBF/qbfgallery2014/applications/complexity/query05_query54_1344.qdimacs
600.04	0.1	QBF/qbfgallery2014/applications/complexity/query06_query01_1344.qdimacs
316.028	0.144	QBF/qbfgallery2014/applications/complexity/query06_query05_1344.qdimacs
124.88	131.412	QBF/qbfgallery2014/applications/complexity/query06_query42_1344.qdimacs
2.828	0.864	QBF/qbfgallery2014/applications/complexity/query07_query42_1344.qdimacs
419.768	77.396	QBF/qbfgallery2014/applications/complexity/query08_query64_1344.qdimacs
600.056	34.276	QBF/qbfgallery2014/applications/complexity/query10_query34_1344.qdimacs
600.02	525.012	QBF/qbfgallery2014/applications/complexity/query10_query49_1344.qdimacs
40.8	0.148	QBF/qbfgallery2014/applications/complexity/query11_query21_1344.qdimacs
600.036	1.548	QBF/qbfgallery2014/applications/complexity/query11_query60_1344.qdimacs
8.98	0.14	QBF/qbfgallery2014/applications/complexity/query21_ntrivil_1344.qdimacs
0.256	0.072	QBF/qbfgallery2014/applications/complexity/query25_query25_1344.qdimacs
600.096	0.196	QBF/qbfgallery2014/applications/complexity/query25_query55_1344.qdimacs
0.116	0.08	QBF/qbfgallery2014/applications/complexity/query26_query04_1344.qdimacs
4.248	0.144	QBF/qbfgallery2014/applications/complexity/query26_query34_1344.qdimacs
0.528	0.24	QBF/qbfgallery2014/applications/complexity/query26_query50_1344.qdimacs
0.024	0.024	QBF/qbfgallery2014/applications/complexity/query27_query07_1344.qdimacs
0.088	0.056	QBF/qbfgallery2014/applications/complexity/query27_query27_1344.qdimacs
0.388	0.32	QBF/qbfgallery2014/applications/complexity/query31_query31_1344.qdimacs
0.22	0.068	QBF/qbfgallery2014/applications/complexity/query33_nxquery_1344.qdimacs
147.924	0.104	QBF/qbfgallery2014/applications/complexity/query33_query27_1344.qdimacs
600.028	0.536	QBF/qbfgallery2014/applications/complexity/query33_query64_1344.qdimacs
0.14	0.06	QBF/qbfgallery2014/applications/complexity/query34_query26_1344.qdimacs
600.032	1.124	QBF/qbfgallery2014/applications/complexity/query34_query33_1344.qdimacs
600.048	1.044	QBF/qbfgallery2014/applications/complexity/query42_query27_1344.qdimacs
600.048	0.284	QBF/qbfgallery2014/applications/complexity/query44_exquery_1344.qdimacs
600.012	15.504	QBF/qbfgallery2014/applications/complexity/query44_query51_1344.qdimacs
600.06	71.024	QBF/qbfgallery2014/applications/complexity/query44_query57_1344.qdimacs
600.06	112.096	QBF/qbfgallery2014/applications/complexity/query44_query58_1344.qdimacs
600.016	1.844	QBF/qbfgallery2014/applications/complexity/query48_query09_1344.qdimacs
0.044	0.044	QBF/qbfgallery2014/applications/complexity/query48_query15_1344.qdimacs
600.104	0.592	QBF/qbfgallery2014/applications/complexity/query48_query27_1344.qdimacs
600.104	127.428	QBF/qbfgallery2014/applications/complexity/query48_query71_1344.qdimacs
600.108	2.804	QBF/qbfgallery2014/applications/complexity/query49_query52_1344.qdimacs
0.68	0.152	QBF/qbfgallery2014/applications/complexity/query51_axquery_1344.qdimacs
600.088	0.212	QBF/qbfgallery2014/applications/complexity/query51_query03_1344.qdimacs
53.28	0.296	QBF/qbfgallery2014/applications/complexity/query51_query50_1344.qdimacs
0.248	0.176	QBF/qbfgallery2014/applications/complexity/query52_query31_1344.qdimacs
32.28	1.952	QBF/qbfgallery2014/applications/complexity/query55_query54_1344.qdimacs
600.092	0.136	QBF/qbfgallery2014/applications/complexity/query60_query26_1344.qdimacs
94.824	0.124	QBF/qbfgallery2014/applications/complexity/query64_query08_1344.qdimacs
600.044	7.544	QBF/qbfgallery2014/applications/complexity/query64_query42_1344.qdimacs
600.036	13.976	QBF/qbfgallery2014/applications/complexity/query64_query48_1344.qdimacs
600.1	0.624	QBF/qbfgallery2014/applications/complexity/query71_query03_1344.qdimacs
600.088	0.088	QBF/qbfgallery2014/applications/complexity/query71_query04_1344.qdimacs
600.096	6.592	QBF/qbfgallery2014/applications/complexity/query71_query06_1344.qdimacs
0.312	0.268	QBF/qbfgallery2014/applications/complexity/trivial_query48_1344.qdimacs
0.504	0.5	QBF/qbfgallery2014/applications/complexity/query36_query25_1344n.qdimacs
0.996	0.952	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m10-u10-v0.pddl_planlen=110.qdimacs
1.172	1.184	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m10-u10-v0.pddl_planlen=118.qdimacs
1.008	1.032	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m10-u10-v0.pddl_planlen=125.qdimacs
1.1	1.096	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m10-u10-v0.pddl_planlen=151.qdimacs
1.184	1.176	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m10-u10-v0.pddl_planlen=160.qdimacs
1.212	1.216	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m10-u10-v0.pddl_planlen=165.qdimacs
1.328	1.32	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m10-u10-v0.pddl_planlen=172.qdimacs
1.36	1.356	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m10-u10-v0.pddl_planlen=187.qdimacs
0.656	0.664	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=112.qdimacs
0.728	0.728	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=121.qdimacs
0.76	0.764	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=125.qdimacs
0.804	0.796	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=126.qdimacs
0.808	0.796	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=131.qdimacs
0.852	0.856	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=134.qdimacs
0.828	0.828	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=136.qdimacs
0.864	0.868	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=139.qdimacs
0.912	0.912	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=140.qdimacs
1.148	1.128	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=190.qdimacs
1.42	1.376	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=197.qdimacs
0.108	0.108	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=23.qdimacs
0.22	0.232	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=43.qdimacs
0.3	0.296	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=56.qdimacs
0.308	0.312	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=57.qdimacs
0.324	0.32	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=60.qdimacs
0.476	0.468	QBF/qbfgallery2014/applications/dungeon/dungeon_i10-m5-u10-v0.pddl_planlen=81.qdimacs
38.144	39.684	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=107.qdimacs
42.64	43.384	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=109.qdimacs
49.964	52.184	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=124.qdimacs
43.472	42.98	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=132.qdimacs
46.44	43.98	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=136.qdimacs
39.06	37.512	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=147.qdimacs
41.084	40.664	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=159.qdimacs
32.52	33.172	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=161.qdimacs
46.812	46.052	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=164.qdimacs
41.36	42.828	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=166.qdimacs
49.744	48.38	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=168.qdimacs
43.356	45.672	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=173.qdimacs
85.244	77.848	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=176.qdimacs
42.332	41.5	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=45.qdimacs
37.752	37.168	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=81.qdimacs
44.76	48.348	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=84.qdimacs
43.144	48.144	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m7-u4-v0.pddl_planlen=87.qdimacs
0.516	0.356	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m75-u10-v0.pddl_planlen=12.qdimacs
0.3	0.26	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m75-u10-v0.pddl_planlen=4.qdimacs
0.396	0.396	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m75-u10-v0.pddl_planlen=7.qdimacs
0.336	0.328	QBF/qbfgallery2014/applications/dungeon/dungeon_i15-m75-u10-v0.pddl_planlen=9.qdimacs
20.644	0.9	QBF/qbfgallery2014/applications/dungeon/dungeon_i20-m100-u10-v0.pddl_planlen=15.qdimacs
600.08	600.03	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=105.qdimacs
600.06	600.04	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=111.qdimacs
600.05	600.08	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=130.qdimacs
600.0	600.0	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=137.qdimacs
600.01	600.0	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=143.qdimacs
600.0	600.09	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=144.qdimacs
600.02	600.08	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=165.qdimacs
600.02	600.084	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=173.qdimacs
600.03	600.02	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=174.qdimacs
600.052	0.88	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=18.qdimacs
600.09	600.02	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=184.qdimacs
600.1	600.04	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=190.qdimacs
600.05	600.05	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=191.qdimacs
600.04	600.05	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=196.qdimacs
600.06	600.06	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=198.qdimacs
600.076	600.028	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=51.qdimacs
600.036	600.052	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=59.qdimacs
600.048	600.04	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=72.qdimacs
600.08	600.05	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=80.qdimacs
600.04	600.06	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=86.qdimacs
600.06	600.032	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=88.qdimacs
600.068	600.0	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u3-v0.pddl_planlen=96.qdimacs
600.096	0.448	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=10.qdimacs
600.07	600.06	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=102.qdimacs
600.02	600.01	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=108.qdimacs
600.036	600.01	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=126.qdimacs
600.08	600.03	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=135.qdimacs
600.1	0.688	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=14.qdimacs
600.06	600.02	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=153.qdimacs
600.08	600.072	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=170.qdimacs
600.08	600.03	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=186.qdimacs
600.04	600.072	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=25.qdimacs
600.06	600.104	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=33.qdimacs
600.02	600.064	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=52.qdimacs
600.028	600.024	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=58.qdimacs
600.01	600.06	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=65.qdimacs
600.01	600.02	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=78.qdimacs
600.052	600.05	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=87.qdimacs
600.07	600.02	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m12-u5-v0.pddl_planlen=95.qdimacs
5.136	1.176	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m125-u3-v0.pddl_planlen=13.qdimacs
31.932	1.184	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m125-u3-v0.pddl_planlen=14.qdimacs
600.03	0.792	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m125-u3-v0.pddl_planlen=5.qdimacs
27.216	0.616	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m25-u3-v0.pddl_planlen=11.qdimacs
2.88	0.772	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m25-u3-v0.pddl_planlen=14.qdimacs
10.916	0.536	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m25-u3-v0.pddl_planlen=6.qdimacs
2.024	0.48	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m25-u3-v0.pddl_planlen=9.qdimacs
1.424	1.068	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m50-u3-v0.pddl_planlen=18.qdimacs
600.1	0.576	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m50-u4-v0.pddl_planlen=10.qdimacs
600.07	4.988	QBF/qbfgallery2014/applications/dungeon/dungeon_i25-m50-u4-v0.pddl_planlen=8.qdimacs
600.112	14.96	QBF/qbfgallery2014/applications/dungeon/dungeon_i30-m15-u2-v0.pddl_planlen=14.qdimacs
600.02	2.32	QBF/qbfgallery2014/applications/dungeon/dungeon_i30-m15-u2-v0.pddl_planlen=16.qdimacs
104.996	2.912	QBF/qbfgallery2014/applications/dungeon/dungeon_i30-m15-u2-v0.pddl_planlen=20.qdimacs
71.156	3.292	QBF/qbfgallery2014/applications/dungeon/dungeon_i30-m15-u2-v0.pddl_planlen=21.qdimacs
6.808	1.116	QBF/qbfgallery2014/applications/dungeon/dungeon_i30-m15-u2-v0.pddl_planlen=7.qdimacs
600.1	1.144	QBF/qbfgallery2014/applications/dungeon/dungeon_i30-m15-u2-v0.pddl_planlen=8.qdimacs
53.084	3.764	QBF/qbfgallery2014/applications/dungeon/dungeon_i30-m15-u4-v0.pddl_planlen=25.qdimacs
94.3	3.072	QBF/qbfgallery2014/applications/dungeon/dungeon_i30-m150-u5-v0.pddl_planlen=14.qdimacs
142.944	3.832	QBF/qbfgallery2014/applications/dungeon/dungeon_i30-m150-u5-v0.pddl_planlen=18.qdimacs
600.108	15.888	QBF/qbfgallery2014/applications/dungeon/dungeon_i30-m30-u5-v0.pddl_planlen=14.qdimacs
600.092	600.088	QBF/qbfgallery2014/applications/dungeon/dungeon_i30-m30-u5-v0.pddl_planlen=28.qdimacs
1.22	1.556	QBF/qbfgallery2014/applications/hardness/arbiter-05-comp-error01-qbf-hardness-depth-10.qdimacs
1.22	2.216	QBF/qbfgallery2014/applications/hardness/arbiter-05-comp-error01-qbf-hardness-depth-11.qdimacs
1.772	2.444	QBF/qbfgallery2014/applications/hardness/arbiter-05-comp-error01-qbf-hardness-depth-12.qdimacs
3.848	6.372	QBF/qbfgallery2014/applications/hardness/arbiter-05-comp-error01-qbf-hardness-depth-14.qdimacs
4.76	6.38	QBF/qbfgallery2014/applications/hardness/arbiter-05-comp-error01-qbf-hardness-depth-15.qdimacs
0.168	0.172	QBF/qbfgallery2014/applications/hardness/arbiter-05-comp-error01-qbf-hardness-depth-5.qdimacs
0.144	0.16	QBF/qbfgallery2014/applications/hardness/arbiter-05-comp-error01-qbf-hardness-depth-6.qdimacs
0.28	0.292	QBF/qbfgallery2014/applications/hardness/arbiter-05-comp-error01-qbf-hardness-depth-7.qdimacs
0.3	0.352	QBF/qbfgallery2014/applications/hardness/arbiter-05-comp-error01-qbf-hardness-depth-8.qdimacs
0.22	0.228	QBF/qbfgallery2014/applications/hardness/arbiter-05-comp-error02-qbf-hardness-depth-5.qdimacs
2.04	2.744	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error01-qbf-hardness-depth-12.qdimacs
2.036	3.576	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error01-qbf-hardness-depth-13.qdimacs
5.4	8.076	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error01-qbf-hardness-depth-14.qdimacs
4.648	11.208	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error01-qbf-hardness-depth-15.qdimacs
8.756	16.416	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error01-qbf-hardness-depth-16.qdimacs
21.972	67.088	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error01-qbf-hardness-depth-18.qdimacs
0.116	0.128	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error01-qbf-hardness-depth-5.qdimacs
0.2	0.24	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error01-qbf-hardness-depth-6.qdimacs
0.208	0.24	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error01-qbf-hardness-depth-7.qdimacs
0.444	0.548	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error01-qbf-hardness-depth-8.qdimacs
0.348	0.488	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error01-qbf-hardness-depth-9.qdimacs
0.06	0.06	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error02-qbf-hardness-depth-4.qdimacs
0.236	0.232	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error02-qbf-hardness-depth-5.qdimacs
0.232	0.248	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error02-qbf-hardness-depth-6.qdimacs
0.916	1.04	QBF/qbfgallery2014/applications/hardness/arbiter-06-comp-error02-qbf-hardness-depth-7.qdimacs
1.276	1.772	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error01-qbf-hardness-depth-11.qdimacs
2.652	3.776	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error01-qbf-hardness-depth-12.qdimacs
5.004	6.936	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error01-qbf-hardness-depth-13.qdimacs
7.472	10.84	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error01-qbf-hardness-depth-14.qdimacs
7.54	16.38	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error01-qbf-hardness-depth-15.qdimacs
15.784	38.484	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error01-qbf-hardness-depth-16.qdimacs
40.872	89.692	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error01-qbf-hardness-depth-18.qdimacs
49.448	115.916	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error01-qbf-hardness-depth-20.qdimacs
0.128	0.14	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error01-qbf-hardness-depth-4.qdimacs
0.16	0.18	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error01-qbf-hardness-depth-6.qdimacs
0.444	0.496	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error01-qbf-hardness-depth-8.qdimacs
0.72	0.98	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error01-qbf-hardness-depth-9.qdimacs
0.092	0.092	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error02-qbf-hardness-depth-4.qdimacs
0.124	0.14	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error02-qbf-hardness-depth-5.qdimacs
0.384	0.336	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error02-qbf-hardness-depth-6.qdimacs
0.58	0.592	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error02-qbf-hardness-depth-7.qdimacs
1.572	1.588	QBF/qbfgallery2014/applications/hardness/arbiter-07-comp-error02-qbf-hardness-depth-8.qdimacs
1.708	2.104	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-11.qdimacs
1.668	3.136	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-12.qdimacs
4.452	8.556	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-13.qdimacs
9.292	16.476	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-14.qdimacs
9.904	21.756	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-15.qdimacs
16.732	47.624	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-16.qdimacs
22.912	43.988	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-17.qdimacs
29.768	88.592	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-19.qdimacs
49.664	168.328	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-20.qdimacs
67.6	328.032	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-21.qdimacs
62.56	408.044	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-22.qdimacs
163.156	600.052	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-23.qdimacs
233.756	459.684	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-24.qdimacs
0.088	0.088	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-4.qdimacs
0.172	0.18	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-5.qdimacs
0.284	0.344	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-7.qdimacs
0.412	0.516	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error01-qbf-hardness-depth-8.qdimacs
0.14	0.152	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error02-qbf-hardness-depth-4.qdimacs
0.092	0.1	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error02-qbf-hardness-depth-5.qdimacs
0.56	0.576	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error02-qbf-hardness-depth-7.qdimacs
0.8	0.9	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error02-qbf-hardness-depth-8.qdimacs
4.908	5.096	QBF/qbfgallery2014/applications/hardness/arbiter-08-comp-error02-qbf-hardness-depth-9.qdimacs
0.8	0.996	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-10.qdimacs
2.86	4.464	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-12.qdimacs
4.1	8.896	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-13.qdimacs
7.708	20.908	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-14.qdimacs
4.172	7.976	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-15.qdimacs
11.732	30.2	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-16.qdimacs
21.176	71.928	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-17.qdimacs
42.792	79.404	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-18.qdimacs
41.612	143.596	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-19.qdimacs
81.116	243.124	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-20.qdimacs
101.868	438.444	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-21.qdimacs
86.516	332.184	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-22.qdimacs
253.144	600.09	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-23.qdimacs
545.672	600.05	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-24.qdimacs
370.736	600.02	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-25.qdimacs
364.784	600.05	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-26.qdimacs
600.1	600.06	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-27.qdimacs
0.14	0.148	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-5.qdimacs
0.376	0.432	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-7.qdimacs
0.596	0.76	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error01-qbf-hardness-depth-9.qdimacs
10.0	9.6	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error02-qbf-hardness-depth-10.qdimacs
0.128	0.128	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error02-qbf-hardness-depth-4.qdimacs
0.964	1.04	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error02-qbf-hardness-depth-8.qdimacs
5.088	5.236	QBF/qbfgallery2014/applications/hardness/arbiter-09-comp-error02-qbf-hardness-depth-9.qdimacs
0.86	1.312	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-10.qdimacs
3.156	6.004	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-12.qdimacs
4.82	8.796	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-13.qdimacs
5.72	8.388	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-14.qdimacs
5.208	10.128	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-15.qdimacs
17.72	28.816	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-16.qdimacs
55.72	104.924	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-18.qdimacs
56.356	193.076	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-19.qdimacs
231.156	499.664	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-21.qdimacs
189.784	406.036	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-22.qdimacs
493.048	600.04	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-23.qdimacs
600.04	600.05	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-24.qdimacs
396.268	600.0	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-25.qdimacs
600.1	600.04	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-26.qdimacs
600.1	600.01	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-27.qdimacs
600.1	600.01	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-28.qdimacs
600.09	600.03	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-30.qdimacs
0.132	0.144	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-4.qdimacs
0.136	0.156	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-5.qdimacs
0.24	0.26	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-7.qdimacs
0.372	0.436	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-8.qdimacs
0.948	1.28	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error01-qbf-hardness-depth-9.qdimacs
0.128	0.128	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error02-qbf-hardness-depth-4.qdimacs
0.296	0.292	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error02-qbf-hardness-depth-6.qdimacs
0.8	0.84	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error02-qbf-hardness-depth-7.qdimacs
2.096	2.164	QBF/qbfgallery2014/applications/hardness/arbiter-10-comp-error02-qbf-hardness-depth-8.qdimacs
0.068	0.068	QBF/qbfgallery2014/applications/planning/depots01_4.qdimacs
0.068	0.064	QBF/qbfgallery2014/applications/planning/depots01_5.qdimacs
0.18	0.096	QBF/qbfgallery2014/applications/planning/depots01_6.qdimacs
256.548	1.636	QBF/qbfgallery2014/applications/planning/depots02_7.qdimacs
600.084	9.816	QBF/qbfgallery2014/applications/planning/depots02_8.qdimacs
600.1	101.916	QBF/qbfgallery2014/applications/planning/depots02_9.qdimacs
600.068	600.116	QBF/qbfgallery2014/applications/planning/depots03_7.qdimacs
600.124	600.108	QBF/qbfgallery2014/applications/planning/depots03_8.qdimacs
600.116	600.068	QBF/qbfgallery2014/applications/planning/depots03_9.qdimacs
600.024	289.892	QBF/qbfgallery2014/applications/planning/depots04_7.qdimacs
600.036	600.084	QBF/qbfgallery2014/applications/planning/depots04_8.qdimacs
600.092	600.06	QBF/qbfgallery2014/applications/planning/depots04_9.qdimacs
600.104	600.104	QBF/qbfgallery2014/applications/planning/depots05_7.qdimacs
600.1	579.532	QBF/qbfgallery2014/applications/planning/depots05_8.qdimacs
600.03	600.04	QBF/qbfgallery2014/applications/planning/depots06_15.qdimacs
600.01	600.01	QBF/qbfgallery2014/applications/planning/depots06_16.qdimacs
600.01	600.07	QBF/qbfgallery2014/applications/planning/depots06_17.qdimacs
600.064	27.1	QBF/qbfgallery2014/applications/planning/depots07_7.qdimacs
600.016	600.068	QBF/qbfgallery2014/applications/planning/depots07_8.qdimacs
600.036	600.072	QBF/qbfgallery2014/applications/planning/depots07_9.qdimacs
600.04	49.66	QBF/qbfgallery2014/applications/planning/depots08_6.qdimacs
600.028	600.11	QBF/qbfgallery2014/applications/planning/depots08_8.qdimacs
600.02	600.1	QBF/qbfgallery2014/applications/planning/depots09_11.qdimacs
600.1	600.09	QBF/qbfgallery2014/applications/planning/depots09_13.qdimacs
600.016	21.172	QBF/qbfgallery2014/applications/planning/depots10_6.qdimacs
600.068	61.336	QBF/qbfgallery2014/applications/planning/depots10_7.qdimacs
600.07	600.0	QBF/qbfgallery2014/applications/planning/depots10_8.qdimacs
600.044	369.996	QBF/qbfgallery2014/applications/planning/depots13_7.qdimacs
600.028	600.032	QBF/qbfgallery2014/applications/planning/depots13_9.qdimacs
600.116	64.864	QBF/qbfgallery2014/applications/planning/depots16_5.qdimacs
600.064	109.224	QBF/qbfgallery2014/applications/planning/depots16_6.qdimacs
600.05	458.024	QBF/qbfgallery2014/applications/planning/depots16_7.qdimacs
0.052	0.044	QBF/qbfgallery2014/applications/planning/driverlog01_5.qdimacs
0.048	0.044	QBF/qbfgallery2014/applications/planning/driverlog01_6.qdimacs
0.108	0.06	QBF/qbfgallery2014/applications/planning/driverlog01_7.qdimacs
600.04	3.04	QBF/qbfgallery2014/applications/planning/driverlog02_10.qdimacs
54.468	0.704	QBF/qbfgallery2014/applications/planning/driverlog02_8.qdimacs
600.04	0.728	QBF/qbfgallery2014/applications/planning/driverlog02_9.qdimacs
0.992	0.084	QBF/qbfgallery2014/applications/planning/driverlog03_6.qdimacs
0.64	0.084	QBF/qbfgallery2014/applications/planning/driverlog03_7.qdimacs
4.58	0.144	QBF/qbfgallery2014/applications/planning/driverlog03_8.qdimacs
5.956	0.144	QBF/qbfgallery2014/applications/planning/driverlog04_6.qdimacs
6.012	0.16	QBF/qbfgallery2014/applications/planning/driverlog04_7.qdimacs
16.532	0.62	QBF/qbfgallery2014/applications/planning/driverlog04_8.qdimacs
9.808	0.14	QBF/qbfgallery2014/applications/planning/driverlog05_7.qdimacs
31.508	0.332	QBF/qbfgallery2014/applications/planning/driverlog05_8.qdimacs
600.088	0.788	QBF/qbfgallery2014/applications/planning/driverlog05_9.qdimacs
4.588	0.432	QBF/qbfgallery2014/applications/planning/driverlog06_5.qdimacs
16.868	0.936	QBF/qbfgallery2014/applications/planning/driverlog06_6.qdimacs
7.804	0.484	QBF/qbfgallery2014/applications/planning/driverlog07_5.qdimacs
42.676	2.404	QBF/qbfgallery2014/applications/planning/driverlog07_6.qdimacs
64.712	1.892	QBF/qbfgallery2014/applications/planning/driverlog07_7.qdimacs
7.64	0.308	QBF/qbfgallery2014/applications/planning/driverlog08_5.qdimacs
29.188	1.644	QBF/qbfgallery2014/applications/planning/driverlog08_6.qdimacs
114.36	3.088	QBF/qbfgallery2014/applications/planning/driverlog08_7.qdimacs
600.092	600.1	QBF/qbfgallery2014/applications/planning/driverlog09_10.qdimacs
600.044	41.8	QBF/qbfgallery2014/applications/planning/driverlog09_8.qdimacs
600.104	600.036	QBF/qbfgallery2014/applications/planning/driverlog09_9.qdimacs
46.288	1.444	QBF/qbfgallery2014/applications/planning/driverlog10_5.qdimacs
217.188	25.852	QBF/qbfgallery2014/applications/planning/driverlog10_6.qdimacs
600.028	56.936	QBF/qbfgallery2014/applications/planning/driverlog10_7.qdimacs
508.888	39.712	QBF/qbfgallery2014/applications/planning/driverlog11_7.qdimacs
600.108	86.32	QBF/qbfgallery2014/applications/planning/driverlog11_8.qdimacs
600.1	600.044	QBF/qbfgallery2014/applications/planning/driverlog11_9.qdimacs
306.004	309.604	QBF/qbfgallery2014/applications/planning/driverlog12_7.qdimacs
600.064	274.232	QBF/qbfgallery2014/applications/planning/driverlog12_8.qdimacs
600.012	600.068	QBF/qbfgallery2014/applications/planning/driverlog12_9.qdimacs
134.824	9.104	QBF/qbfgallery2014/applications/planning/driverlog13_6.qdimacs
600.06	600.064	QBF/qbfgallery2014/applications/planning/driverlog13_7.qdimacs
600.096	600.016	QBF/qbfgallery2014/applications/planning/driverlog13_8.qdimacs
600.076	248.3	QBF/qbfgallery2014/applications/planning/driverlog14_7.qdimacs
600.02	600.024	QBF/qbfgallery2014/applications/planning/driverlog14_8.qdimacs
600.024	600.064	QBF/qbfgallery2014/applications/planning/driverlog14_9.qdimacs
600.028	600.12	QBF/qbfgallery2014/applications/planning/driverlog15_6.qdimacs
600.03	600.032	QBF/qbfgallery2014/applications/planning/driverlog15_7.qdimacs
600.1	600.092	QBF/qbfgallery2014/applications/planning/driverlog15_8.qdimacs
8.216	4.796	QBF/qbfgallery2014/applications/planning/freecell01_4.qdimacs
600.052	31.248	QBF/qbfgallery2014/applications/planning/freecell01_5.qdimacs
600.052	27.584	QBF/qbfgallery2014/applications/planning/freecell01_6.qdimacs
600.07	95.08	QBF/qbfgallery2014/applications/planning/freecell02_4.qdimacs
600.05	172.1	QBF/qbfgallery2014/applications/planning/freecell02_6.qdimacs
600.01	186.452	QBF/qbfgallery2014/applications/planning/freecell03_5.qdimacs
600.03	186.572	QBF/qbfgallery2014/applications/planning/freecell03_6.qdimacs
600.09	316.044	QBF/qbfgallery2014/applications/planning/freecell03_7.qdimacs
600.04	600.07	QBF/qbfgallery2014/applications/planning/freecell04_7.qdimacs
600.08	600.08	QBF/qbfgallery2014/applications/planning/freecell04_8.qdimacs
600.01	600.09	QBF/qbfgallery2014/applications/planning/freecell04_9.qdimacs
0.044	0.044	QBF/qbfgallery2014/applications/planning/pipesnotankage01_4.qdimacs
4.088	0.36	QBF/qbfgallery2014/applications/planning/pipesnotankage02_5.qdimacs
30.584	1.404	QBF/qbfgallery2014/applications/planning/pipesnotankage02_6.qdimacs
227.576	0.992	QBF/qbfgallery2014/applications/planning/pipesnotankage02_7.qdimacs
23.02	0.492	QBF/qbfgallery2014/applications/planning/pipesnotankage03_5.qdimacs
149.964	3.4	QBF/qbfgallery2014/applications/planning/pipesnotankage03_6.qdimacs
25.236	0.416	QBF/qbfgallery2014/applications/planning/pipesnotankage03_7.qdimacs
19.248	0.548	QBF/qbfgallery2014/applications/planning/pipesnotankage04_5.qdimacs
333.184	5.636	QBF/qbfgallery2014/applications/planning/pipesnotankage04_6.qdimacs
600.04	7.104	QBF/qbfgallery2014/applications/planning/pipesnotankage04_7.qdimacs
5.6	0.656	QBF/qbfgallery2014/applications/planning/pipesnotankage05_4.qdimacs
600.104	9.136	QBF/qbfgallery2014/applications/planning/pipesnotankage05_5.qdimacs
600.1	71.564	QBF/qbfgallery2014/applications/planning/pipesnotankage05_6.qdimacs
9.348	0.736	QBF/qbfgallery2014/applications/planning/pipesnotankage06_4.qdimacs
600.064	14.448	QBF/qbfgallery2014/applications/planning/pipesnotankage06_5.qdimacs
600.048	96.688	QBF/qbfgallery2014/applications/planning/pipesnotankage06_6.qdimacs
12.852	1.212	QBF/qbfgallery2014/applications/planning/pipesnotankage07_4.qdimacs
600.104	28.064	QBF/qbfgallery2014/applications/planning/pipesnotankage07_5.qdimacs
600.08	53.18	QBF/qbfgallery2014/applications/planning/pipesnotankage07_6.qdimacs
8.264	1.56	QBF/qbfgallery2014/applications/planning/pipesnotankage08_4.qdimacs
600.108	120.892	QBF/qbfgallery2014/applications/planning/pipesnotankage08_5.qdimacs
600.104	600.108	QBF/qbfgallery2014/applications/planning/pipesnotankage08_6.qdimacs
600.02	3.068	QBF/qbfgallery2014/applications/planning/pipesnotankage09_5.qdimacs
600.116	138.036	QBF/qbfgallery2014/applications/planning/pipesnotankage09_6.qdimacs
600.064	600.052	QBF/qbfgallery2014/applications/planning/pipesnotankage09_7.qdimacs
600.108	3.824	QBF/qbfgallery2014/applications/planning/pipesnotankage10_5.qdimacs
600.02	6.952	QBF/qbfgallery2014/applications/planning/pipesnotankage10_6.qdimacs
600.02	600.1	QBF/qbfgallery2014/applications/planning/pipesnotankage10_7.qdimacs
600.064	37.148	QBF/qbfgallery2014/applications/planning/pipesnotankage11_6.qdimacs
600.092	600.07	QBF/qbfgallery2014/applications/planning/pipesnotankage11_8.qdimacs
600.08	600.07	QBF/qbfgallery2014/applications/planning/pipesnotankage12_7.qdimacs
600.028	600.07	QBF/qbfgallery2014/applications/planning/pipesnotankage12_8.qdimacs
600.07	600.02	QBF/qbfgallery2014/applications/planning/pipesnotankage12_9.qdimacs
600.06	600.112	QBF/qbfgallery2014/applications/planning/pipesnotankage13_5.qdimacs
600.056	92.976	QBF/qbfgallery2014/applications/planning/pipesnotankage13_6.qdimacs
600.02	600.02	QBF/qbfgallery2014/applications/planning/pipesnotankage14_10.qdimacs
600.03	600.02	QBF/qbfgallery2014/applications/planning/pipesnotankage14_11.qdimacs
600.09	600.05	QBF/qbfgallery2014/applications/planning/pipesnotankage15_10.qdimacs
600.05	299.068	QBF/qbfgallery2014/applications/planning/pipesnotankage15_8.qdimacs
600.05	600.1	QBF/qbfgallery2014/applications/planning/pipesnotankage16_10.qdimacs
67.568	68.552	QBF/qbfgallery2014/applications/planning/pipesnotankage16_8.qdimacs
600.08	177.688	QBF/qbfgallery2014/applications/planning/pipesnotankage17_5.qdimacs
600.02	235.384	QBF/qbfgallery2014/applications/planning/pipesnotankage17_7.qdimacs
600.1	600.01	QBF/qbfgallery2014/applications/planning/pipesnotankage18_7.qdimacs
600.05	600.01	QBF/qbfgallery2014/applications/planning/pipesnotankage18_9.qdimacs
600.02	600.04	QBF/qbfgallery2014/applications/planning/pipesnotankage19_7.qdimacs
600.08	600.08	QBF/qbfgallery2014/applications/planning/pipesnotankage19_8.qdimacs
600.09	600.02	QBF/qbfgallery2014/applications/planning/pipesnotankage19_9.qdimacs
600.04	600.07	QBF/qbfgallery2014/applications/planning/pipesnotankage18_8.qdimacs
600.07	175.084	QBF/qbfgallery2014/applications/planning/pipesnotankage17_6.qdimacs
66.88	67.292	QBF/qbfgallery2014/applications/planning/pipesnotankage16_9.qdimacs
600.04	293.72	QBF/qbfgallery2014/applications/planning/pipesnotankage15_9.qdimacs
600.02	600.02	QBF/qbfgallery2014/applications/planning/pipesnotankage14_9.qdimacs
600.0	600.0	QBF/qbfgallery2014/applications/planning/pipesnotankage13_7.qdimacs
600.012	37.08	QBF/qbfgallery2014/applications/planning/pipesnotankage11_7.qdimacs
600.08	97.168	QBF/qbfgallery2014/applications/planning/freecell02_5.qdimacs
600.092	369.364	QBF/qbfgallery2014/applications/planning/depots13_8.qdimacs
600.01	600.0	QBF/qbfgallery2014/applications/planning/depots09_12.qdimacs
600.088	49.16	QBF/qbfgallery2014/applications/planning/depots08_7.qdimacs
600.104	600.09	QBF/qbfgallery2014/applications/planning/depots05_9.qdimacs
0.024	0.02	QBF/qbfgallery2014/applications/testing/b07_PR_9_2.qdimacs
0.032	0.032	QBF/qbfgallery2014/applications/testing/b12_PR_9_2.qdimacs
1.16	0.996	QBF/qbfgallery2014/applications/testing/b14_PR_0_2.qdimacs
8.84	86.016	QBF/qbfgallery2014/applications/testing/b14_PR_1_2.qdimacs
20.548	2.732	QBF/qbfgallery2014/applications/testing/b14_PR_1_5.qdimacs
600.1	600.08	QBF/qbfgallery2014/applications/testing/b14_PR_1_75.qdimacs
1.252	0.508	QBF/qbfgallery2014/applications/testing/b14_PR_2_90.qdimacs
29.132	14.664	QBF/qbfgallery2014/applications/testing/b14_PR_3_10.qdimacs
2.876	0.504	QBF/qbfgallery2014/applications/testing/b14_PR_3_90.qdimacs
0.484	0.416	QBF/qbfgallery2014/applications/testing/b14_PR_4_90.qdimacs
1.624	0.68	QBF/qbfgallery2014/applications/testing/b14_PR_6_2.qdimacs
34.984	600.036	QBF/qbfgallery2014/applications/testing/b14_PR_7_20.qdimacs
1.68	0.492	QBF/qbfgallery2014/applications/testing/b14_PR_7_90.qdimacs
0.548	0.46	QBF/qbfgallery2014/applications/testing/b14_PR_8_75.qdimacs
600.1	67.968	QBF/qbfgallery2014/applications/testing/b15_PR_1_5.qdimacs
123.372	26.712	QBF/qbfgallery2014/applications/testing/b15_PR_2_20.qdimacs
398.908	600.044	QBF/qbfgallery2014/applications/testing/b15_PR_2_75.qdimacs
2.036	1.712	QBF/qbfgallery2014/applications/testing/b15_PR_3_2.qdimacs
2.08	1.82	QBF/qbfgallery2014/applications/testing/b15_PR_3_5.qdimacs
8.412	2.168	QBF/qbfgallery2014/applications/testing/b15_PR_3_50.qdimacs
600.048	600.044	QBF/qbfgallery2014/applications/testing/b15_PR_3_75.qdimacs
18.236	1.676	QBF/qbfgallery2014/applications/testing/b15_PR_4_10.qdimacs
1.8	1.624	QBF/qbfgallery2014/applications/testing/b15_PR_4_5.qdimacs
600.08	600.028	QBF/qbfgallery2014/applications/testing/b15_PR_5_75.qdimacs
600.112	600.04	QBF/qbfgallery2014/applications/testing/b15_PR_6_10.qdimacs
600.05	600.112	QBF/qbfgallery2014/applications/testing/b15_PR_8_10.qdimacs
600.108	600.112	QBF/qbfgallery2014/applications/testing/b15_PR_8_75.qdimacs
600.1	600.016	QBF/qbfgallery2014/applications/testing/b15_PR_9_20.qdimacs
3.3	2.184	QBF/qbfgallery2014/applications/testing/b17_PR_0_10.qdimacs
5.584	5.764	QBF/qbfgallery2014/applications/testing/b17_PR_1_2.qdimacs
10.388	3.348	QBF/qbfgallery2014/applications/testing/b17_PR_1_75.qdimacs
59.724	2.388	QBF/qbfgallery2014/applications/testing/b17_PR_2_10.qdimacs
2.2	2.328	QBF/qbfgallery2014/applications/testing/b17_PR_2_2.qdimacs
600.04	3.44	QBF/qbfgallery2014/applications/testing/b17_PR_2_20.qdimacs
600.08	600.112	QBF/qbfgallery2014/applications/testing/b17_PR_2_75.qdimacs
2.628	2.288	QBF/qbfgallery2014/applications/testing/b17_PR_4_2.qdimacs
600.016	600.016	QBF/qbfgallery2014/applications/testing/b17_PR_5_5.qdimacs
600.016	600.0	QBF/qbfgallery2014/applications/testing/b17_PR_6_2.qdimacs
600.068	600.04	QBF/qbfgallery2014/applications/testing/b17_PR_6_20.qdimacs
600.0	600.09	QBF/qbfgallery2014/applications/testing/b17_PR_6_50.qdimacs
496.06	2.088	QBF/qbfgallery2014/applications/testing/b17_PR_6_90.qdimacs
600.104	600.064	QBF/qbfgallery2014/applications/testing/b17_PR_7_50.qdimacs
2.508	2.112	QBF/qbfgallery2014/applications/testing/b17_PR_9_50.qdimacs
3.024	2.904	QBF/qbfgallery2014/applications/testing/b18_PR_0_90.qdimacs
3.784	3.396	QBF/qbfgallery2014/applications/testing/b18_PR_1_90.qdimacs
136.444	224.788	QBF/qbfgallery2014/applications/testing/b18_PR_2_10.qdimacs
600.032	9.856	QBF/qbfgallery2014/applications/testing/b18_PR_2_5.qdimacs
235.372	600.072	QBF/qbfgallery2014/applications/testing/b18_PR_3_20.qdimacs
600.12	600.072	QBF/qbfgallery2014/applications/testing/b18_PR_3_50.qdimacs
9.24	5.312	QBF/qbfgallery2014/applications/testing/b18_PR_6_5.qdimacs
12.2	52.292	QBF/qbfgallery2014/applications/testing/b18_PR_6_50.qdimacs
600.06	600.052	QBF/qbfgallery2014/applications/testing/b18_PR_8_75.qdimacs
600.036	600.1	QBF/qbfgallery2014/applications/testing/b18_PR_9_2.qdimacs
8.104	0.88	QBF/qbfgallery2014/applications/testing/b20_PR_2_2.qdimacs
600.096	600.1	QBF/qbfgallery2014/applications/testing/b20_PR_4_20.qdimacs
600.104	600.104	QBF/qbfgallery2014/applications/testing/b20_PR_4_50.qdimacs
600.096	475.136	QBF/qbfgallery2014/applications/testing/b20_PR_5_10.qdimacs
164.024	600.1	QBF/qbfgallery2014/applications/testing/b20_PR_5_2.qdimacs
600.08	600.044	QBF/qbfgallery2014/applications/testing/b20_PR_5_20.qdimacs
600.052	600.104	QBF/qbfgallery2014/applications/testing/b20_PR_5_50.qdimacs
600.104	600.09	QBF/qbfgallery2014/applications/testing/b20_PR_6_10.qdimacs
600.044	600.108	QBF/qbfgallery2014/applications/testing/b20_PR_6_50.qdimacs
1.176	1.18	QBF/qbfgallery2014/applications/testing/b20_PR_7_2.qdimacs
600.052	600.108	QBF/qbfgallery2014/applications/testing/b20_PR_7_20.qdimacs
0.632	0.632	QBF/qbfgallery2014/applications/testing/b20_PR_7_90.qdimacs
600.08	600.108	QBF/qbfgallery2014/applications/testing/b20_PR_8_75.qdimacs
600.052	600.1	QBF/qbfgallery2014/applications/testing/b20_PR_9_20.qdimacs
600.044	600.048	QBF/qbfgallery2014/applications/testing/b21_PR_0_20.qdimacs
1.688	2.096	QBF/qbfgallery2014/applications/testing/b21_PR_0_5.qdimacs
600.04	600.096	QBF/qbfgallery2014/applications/testing/b21_PR_0_75.qdimacs
2.556	2.58	QBF/qbfgallery2014/applications/testing/b21_PR_2_5.qdimacs
600.1	600.04	QBF/qbfgallery2014/applications/testing/b21_PR_7_20.qdimacs
600.048	600.108	QBF/qbfgallery2014/applications/testing/b21_PR_8_10.qdimacs
600.04	600.012	QBF/qbfgallery2014/applications/testing/b22_PR_0_20.qdimacs
600.04	600.108	QBF/qbfgallery2014/applications/testing/b22_PR_2_2.qdimacs
600.052	600.08	QBF/qbfgallery2014/applications/testing/b22_PR_3_75.qdimacs
600.09	600.108	QBF/qbfgallery2014/applications/testing/b22_PR_3_90.qdimacs
1.92	600.1	QBF/qbfgallery2014/applications/testing/b22_PR_4_2.qdimacs
600.09	5.4	QBF/qbfgallery2014/applications/testing/b22_PR_4_5.qdimacs
139.664	6.836	QBF/qbfgallery2014/applications/testing/b22_PR_7_90.qdimacs
600.052	600.0	QBF/qbfgallery2014/applications/testing/b22_PR_9_2.qdimacs
600.108	600.032	QBF/qbfgallery2014/applications/testing/b22_PR_9_50.qdimacs
0.008	0.008	QBF/qbfgallery2014/applications/testing/s00349_PR_3_20.qdimacs
0.044	0.044	QBF/qbfgallery2014/applications/testing/s01238_PR_8_2.qdimacs
0.268	0.268	QBF/qbfgallery2014/applications/testing/s01423_PR_0_10.qdimacs
0.18	0.164	QBF/qbfgallery2014/applications/testing/s01423_PR_2_2.qdimacs
0.28	0.16	QBF/qbfgallery2014/applications/testing/s01423_PR_4_20.qdimacs
0.212	0.168	QBF/qbfgallery2014/applications/testing/s01423_PR_5_10.qdimacs
0.24	0.184	QBF/qbfgallery2014/applications/testing/s01423_PR_6_20.qdimacs
0.208	0.168	QBF/qbfgallery2014/applications/testing/s01423_PR_6_5.qdimacs
0.252	0.248	QBF/qbfgallery2014/applications/testing/s01423_PR_8_10.qdimacs
0.264	0.268	QBF/qbfgallery2014/applications/testing/s01423_PR_8_2.qdimacs
0.504	0.412	QBF/qbfgallery2014/applications/testing/s05378_PR_0_20.qdimacs
0.476	0.416	QBF/qbfgallery2014/applications/testing/s05378_PR_1_10.qdimacs
0.5	0.376	QBF/qbfgallery2014/applications/testing/s05378_PR_1_2.qdimacs
0.376	0.284	QBF/qbfgallery2014/applications/testing/s05378_PR_1_75.qdimacs
0.476	0.416	QBF/qbfgallery2014/applications/testing/s05378_PR_2_2.qdimacs
0.396	0.4	QBF/qbfgallery2014/applications/testing/s05378_PR_4_2.qdimacs
0.512	0.516	QBF/qbfgallery2014/applications/testing/s05378_PR_6_5.qdimacs
1.292	0.6	QBF/qbfgallery2014/applications/testing/s05378_PR_6_50.qdimacs
0.496	0.456	QBF/qbfgallery2014/applications/testing/s05378_PR_7_2.qdimacs
0.5	0.372	QBF/qbfgallery2014/applications/testing/s05378_PR_7_50.qdimacs
0.392	0.388	QBF/qbfgallery2014/applications/testing/s05378_PR_9_2.qdimacs
0.392	0.392	QBF/qbfgallery2014/applications/testing/s09234_PR_2_2.qdimacs
1.208	0.612	QBF/qbfgallery2014/applications/testing/s09234_PR_2_75.qdimacs
0.328	0.34	QBF/qbfgallery2014/applications/testing/s09234_PR_3_5.qdimacs
5.544	0.712	QBF/qbfgallery2014/applications/testing/s09234_PR_3_50.qdimacs
1.184	0.552	QBF/qbfgallery2014/applications/testing/s09234_PR_4_75.qdimacs
0.336	0.332	QBF/qbfgallery2014/applications/testing/s09234_PR_8_2.qdimacs
0.332	0.344	QBF/qbfgallery2014/applications/testing/s09234_PR_8_5.qdimacs
0.368	0.356	QBF/qbfgallery2014/applications/testing/s09234_PR_9_20.qdimacs
0.332	0.324	QBF/qbfgallery2014/applications/testing/s09234_PR_9_5.qdimacs
1.056	1.068	QBF/qbfgallery2014/applications/testing/s13207_PR_2_75.qdimacs
1.956	1.964	QBF/qbfgallery2014/applications/testing/s15850_PR_0_2.qdimacs
2.036	1.976	QBF/qbfgallery2014/applications/testing/s15850_PR_2_2.qdimacs
2.084	1.88	QBF/qbfgallery2014/applications/testing/s15850_PR_3_5.qdimacs
1.74	1.468	QBF/qbfgallery2014/applications/testing/s15850_PR_5_75.qdimacs
0.636	0.636	QBF/qbfgallery2014/applications/testing/s15850_PR_5_90.qdimacs
1.844	1.784	QBF/qbfgallery2014/applications/testing/s15850_PR_6_20.qdimacs
2.008	1.972	QBF/qbfgallery2014/applications/testing/s15850_PR_8_10.qdimacs
1.692	1.72	QBF/qbfgallery2014/applications/testing/s15850_PR_8_50.qdimacs
2.044	2.032	QBF/qbfgallery2014/applications/testing/s15850_PR_9_5.qdimacs
1.012	1.028	QBF/qbfgallery2014/applications/testing/s38584_PR_1_2.qdimacs
1.04	1.044	QBF/qbfgallery2014/applications/testing/s38584_PR_2_5.qdimacs
1.032	1.032	QBF/qbfgallery2014/applications/testing/s38584_PR_3_5.qdimacs
1.04	1.048	QBF/qbfgallery2014/applications/testing/s38584_PR_4_10.qdimacs
1.02	1.868	QBF/qbfgallery2014/applications/testing/s38584_PR_5_10.qdimacs
0.54	0.512	QBF/qbfgallery2014/applications/testing/s38584_PR_5_90.qdimacs
1.056	1.02	QBF/qbfgallery2014/applications/testing/s38584_PR_7_10.qdimacs
0.78	0.784	QBF/qbfgallery2014/applications/testing/s38584_PR_8_75.qdimacs
0.528	0.524	QBF/qbfgallery2014/applications/testing/s38584_PR_9_90.qdimacs
600.08	600.05	QBF/qbfgallery2014/eval2012r2/adder-10-sat.qdimacs
600.09	600.0	QBF/qbfgallery2014/eval2012r2/adder-12-sat.qdimacs
600.1	600.0	QBF/qbfgallery2014/eval2012r2/adder-12-unsat.qdimacs
600.092	600.05	QBF/qbfgallery2014/eval2012r2/adder-14-unsat.qdimacs
600.044	600.04	QBF/qbfgallery2014/eval2012r2/adder-16-unsat.qdimacs
19.348	13.732	QBF/qbfgallery2014/eval2012r2/adder-6-sat.qdimacs
600.104	150.824	QBF/qbfgallery2014/eval2012r2/audio_ac97_wavepcistream3.cpp.qdimacs
600.036	600.05	QBF/qbfgallery2014/eval2012r2/audio_ddksynth_voice.cpp.qdimacs
600.02	600.08	QBF/qbfgallery2014/eval2012r2/b04_C_2_20.qdimacs
83.652	18.256	QBF/qbfgallery2014/eval2012r2/b11_C_1_14.qdimacs
600.07	600.08	QBF/qbfgallery2014/eval2012r2/b14_C_3_105.qdimacs
60.168	60.192	QBF/qbfgallery2014/eval2012r2/b17_C_1_163.qdimacs
600.09	600.05	QBF/qbfgallery2014/eval2012r2/b20_C_3_2.qdimacs
600.028	600.092	QBF/qbfgallery2014/eval2012r2/b21_C_3_206.qdimacs
600.06	600.096	QBF/qbfgallery2014/eval2012r2/b22_C_2_12.qdimacs
600.0	600.052	QBF/qbfgallery2014/eval2012r2/b22_PR_8_20.qdimacs
0.3	0.156	QBF/qbfgallery2014/eval2012r2/biu.mv.xl_ao.bb-b001-p005-IPF02-c02.blif-biu.inv1.prop.bb-bmc.with-IOC.unfold-004.qdimacs
0.172	0.132	QBF/qbfgallery2014/eval2012r2/biu.mv.xl_ao.bb-b001-p010-MIF01-c10.blif-biu.inv1.prop.bb-bmc.with-IOC.unfold-004.qdimacs
0.94	0.412	QBF/qbfgallery2014/eval2012r2/biu.mv.xl_ao.bb-b001-p010-MIF03-c10.blif-biu.inv1.prop.bb-bmc.with-IOC.unfold-005.qdimacs
0.344	0.248	QBF/qbfgallery2014/eval2012r2/biu.mv.xl_ao.bb-b001-p010-MIF05-c04.blif-biu.inv1.prop.bb-bmc.with-IOC.unfold-004.qdimacs
600.03	600.02	QBF/qbfgallery2014/eval2012r2/biu.mv.xl_ao.bb-b001-p010-MIF05-c07.blif-biu.inv1.prop.bb-bmc.with-IOC.unfold-004.qdimacs
0.2	0.188	QBF/qbfgallery2014/eval2012r2/biu.mv.xl_ao.bb-b001-p010-OPF02-c08.blif-biu.inv1.prop.bb-bmc.with-IOC.unfold-003.qdimacs
2.828	0.384	QBF/qbfgallery2014/eval2012r2/biu.mv.xl_ao.bb-b003-p020-IPF01-c05.blif-biu.inv.prop.bb-bmc.conf01.01X-QBF.BB1-Zi.BB2-01X.BB3-01X.with-IOC.unfold-004.qdimacs
600.092	167.732	QBF/qbfgallery2014/eval2012r2/biu.mv.xl_ao.bb-b003-p020-IPF01-c05.blif-biu.inv.prop.bb-bmc.conf02.01X-QBF.BB1-01X.BB2-Zi.BB3-01X.with-IOC.unfold-007.qdimacs
600.104	600.09	QBF/qbfgallery2014/eval2012r2/biu.mv.xl_ao.bb-b003-p020-IPF01-c05.blif-biu.inv.prop.bb-bmc.with-IOC.unfold-009.qdimacs
154.872	1.636	QBF/qbfgallery2014/eval2012r2/biu.mv.xl_ao.bb-b003-p020-MIF02-c01.blif-biu.inv.prop.bb-bmc.with-IOC.unfold-005.qdimacs
0.268	0.156	QBF/qbfgallery2014/eval2012r2/biu.mv.xl_ao.bb-b003-p020-MIF04-c05.blif-biu.inv.prop.bb-bmc.with-IOC.unfold-004.qdimacs
216.548	0.112	QBF/qbfgallery2014/eval2012r2/BLOCKS4ii.7.2.qdimacs
1.972	0.332	QBF/qbfgallery2014/eval2012r2/BLOCKS4iii.7.qdimacs
1.34	0.128	QBF/qbfgallery2014/eval2012r2/blocks_enc_2_b3_ser--opt-9_.qdimacs
600.072	600.088	QBF/qbfgallery2014/eval2012r2/blocks_enc_2_b4_ser--opt-26_.qdimacs
587.412	2.704	QBF/qbfgallery2014/eval2012r2/c1_BMC_p1_k8.qdimacs
600.024	422.732	QBF/qbfgallery2014/eval2012r2/c2_Debug_s5_f1_e1_v3.qdimacs
600.112	7.28	QBF/qbfgallery2014/eval2012r2/c3_BMC_p1_k256.qdimacs
600.06	0.78	QBF/qbfgallery2014/eval2012r2/C432.blif_0.10_0.20_0_0_out_exact.qdimacs
600.096	0.908	QBF/qbfgallery2014/eval2012r2/C432.blif_0.10_0.20_0_1_out_exact.qdimacs
0.024	0.024	QBF/qbfgallery2014/eval2012r2/C432.blif_0.10_1.00_0_0_out_exact.qdimacs
600.01	600.05	QBF/qbfgallery2014/eval2012r2/C499.blif_0.10_0.20_0_0_inp_exact.qdimacs
600.07	600.092	QBF/qbfgallery2014/eval2012r2/C499.blif_0.10_0.20_0_0_out_exact.qdimacs
600.01	600.1	QBF/qbfgallery2014/eval2012r2/C499.blif_0.10_0.20_0_1_out_exact.qdimacs
0.132	0.132	QBF/qbfgallery2014/eval2012r2/C499.blif_0.10_1.00_0_0_out_exact.qdimacs
600.06	600.07	QBF/qbfgallery2014/eval2012r2/c4_Debug_s3_f1_e1_v3.qdimacs
600.06	600.1	QBF/qbfgallery2014/eval2012r2/c4_Debug_s3_f1_e2_v3.qdimacs
600.0	600.03	QBF/qbfgallery2014/eval2012r2/c4_Debug_s3_f2_e1_v3.qdimacs
600.04	600.03	QBF/qbfgallery2014/eval2012r2/C5315.blif_0.10_0.20_0_0_inp_exact.qdimacs
600.1	600.036	QBF/qbfgallery2014/eval2012r2/C5315.blif_0.10_0.20_0_0_out_exact.qdimacs
600.08	600.09	QBF/qbfgallery2014/eval2012r2/C5315.blif_0.10_0.20_0_1_inp_exact.qdimacs
600.03	600.03	QBF/qbfgallery2014/eval2012r2/C5315.blif_0.10_0.20_0_1_out_exact.qdimacs
0.624	1.028	QBF/qbfgallery2014/eval2012r2/C5315.blif_0.10_1.00_0_0_inp_exact.qdimacs
600.088	1.116	QBF/qbfgallery2014/eval2012r2/C5315.blif_0.10_1.00_0_0_out_exact.qdimacs
3.916	0.56	QBF/qbfgallery2014/eval2012r2/c5_BMC_p1_k4.qdimacs
600.09	600.104	QBF/qbfgallery2014/eval2012r2/C6288.blif_0.10_0.20_0_0_out_exact.qdimacs
600.09	600.104	QBF/qbfgallery2014/eval2012r2/C6288.blif_0.10_0.20_0_1_inp_exact.qdimacs
600.044	600.092	QBF/qbfgallery2014/eval2012r2/C6288.blif_0.10_0.20_0_1_out_exact.qdimacs
600.092	600.096	QBF/qbfgallery2014/eval2012r2/C6288.blif_0.10_1.00_0_0_inp_exact.qdimacs
29.744	30.112	QBF/qbfgallery2014/eval2012r2/C6288.blif_0.10_1.00_0_1_inp_exact.qdimacs
42.12	42.016	QBF/qbfgallery2014/eval2012r2/C6288.blif_0.10_1.00_0_1_out_exact.qdimacs
2.496	2.488	QBF/qbfgallery2014/eval2012r2/c6_BMC_p1_k1024.qdimacs
0.204	0.184	QBF/qbfgallery2014/eval2012r2/c6_BMC_p2_k64.qdimacs
600.02	600.07	QBF/qbfgallery2014/eval2012r2/C880.blif_0.10_0.20_0_0_inp_exact.qdimacs
600.07	600.096	QBF/qbfgallery2014/eval2012r2/C880.blif_0.10_0.20_0_0_out_exact.qdimacs
600.07	600.08	QBF/qbfgallery2014/eval2012r2/C880.blif_0.10_0.20_0_1_inp_exact.qdimacs
600.088	15.404	QBF/qbfgallery2014/eval2012r2/C880.blif_0.10_1.00_0_0_inp_exact.qdimacs
600.06	54.4	QBF/qbfgallery2014/eval2012r2/C880.blif_0.10_1.00_0_0_out_exact.qdimacs
600.08	600.01	QBF/qbfgallery2014/eval2012r2/cmu.dme1.B-f4.qdimacs
600.064	600.1	QBF/qbfgallery2014/eval2012r2/cmu.periodic.N-f4.qdimacs
11.944	9.512	QBF/qbfgallery2014/eval2012r2/connect_5x4_3_R.qdimacs
600.06	443.604	QBF/qbfgallery2014/eval2012r2/connect_6x5_5_R.qdimacs
600.09	600.04	QBF/qbfgallery2014/eval2012r2/connect_7x6_4_R.qdimacs
600.04	600.09	QBF/qbfgallery2014/eval2012r2/connect_9x8_3_R.qdimacs
136.696	85.456	QBF/qbfgallery2014/eval2012r2/Core1108_tbm_02.tex.moduleQ3.2S.000098.qdimacs
102.676	112.392	QBF/qbfgallery2014/eval2012r2/Core1108_tbm_02.tex.moduleQ3.2S.000099.qdimacs
451.052	315.392	QBF/qbfgallery2014/eval2012r2/Core1108_tbm_03.tex.module.000034.qdimacs
92.244	88.22	QBF/qbfgallery2014/eval2012r2/Core1108_tbm_09.tex.moduleQ3.2S.000010.qdimacs
130.244	113.632	QBF/qbfgallery2014/eval2012r2/Core1108_tbm_21.tex.moduleQ3.2S.000024.qdimacs
415.104	467.12	QBF/qbfgallery2014/eval2012r2/Core1108_tbm_21.tex.moduleQ3.2S.000027.qdimacs
1.036	0.892	QBF/qbfgallery2014/eval2012r2/counter_32.qdimacs
81.488	19.68	QBF/qbfgallery2014/eval2012r2/counter_e_8.qdimacs
2.104	3.052	QBF/qbfgallery2014/eval2012r2/counter_r_8.qdimacs
600.0	536.668	QBF/qbfgallery2014/eval2012r2/cube_c11_ser--opt-42_.qdimacs
600.088	5.076	QBF/qbfgallery2014/eval2012r2/cube_c5_ser---14_.qdimacs
23.228	0.156	QBF/qbfgallery2014/eval2012r2/cube_c5_ser--opt-15_.qdimacs
600.07	71.656	QBF/qbfgallery2014/eval2012r2/cube_c7_ser---23_.qdimacs
600.07	2.588	QBF/qbfgallery2014/eval2012r2/cube_c7_ser--opt-24_.qdimacs
68.144	2.608	QBF/qbfgallery2014/eval2012r2/cube_c9_par---10_.qdimacs
600.088	600.028	QBF/qbfgallery2014/eval2012r2/eijk.S1238.S-d3.qdimacs
600.08	600.07	QBF/qbfgallery2014/eval2012r2/eijk.S382.S-f4.qdimacs
33.556	0.08	QBF/qbfgallery2014/eval2012r2/emptyroom_e3_par--opt-10_.qdimacs
600.028	3.888	QBF/qbfgallery2014/eval2012r2/emptyroom_e3_ser---19_.qdimacs
600.096	0.932	QBF/qbfgallery2014/eval2012r2/emptyroom_e4_par---21_.qdimacs
600.1	1.092	QBF/qbfgallery2014/eval2012r2/emptyroom_e4_par--opt-22_.qdimacs
600.096	106.692	QBF/qbfgallery2014/eval2012r2/emptyroom_e4_ser--opt-44_.qdimacs
526.668	600.09	QBF/qbfgallery2014/eval2012r2/ev-pr-4x4-11-3-0-0-1-s.qdimacs
335.556	600.1	QBF/qbfgallery2014/eval2012r2/ev-pr-4x4-13-3-0-0-1-s.qdimacs
600.04	600.1	QBF/qbfgallery2014/eval2012r2/ev-pr-4x4-15-3-0-0-1-s.qdimacs
600.09	600.08	QBF/qbfgallery2014/eval2012r2/ev-pr-4x4-17-3-0-0-1-lg.qdimacs
353.644	600.09	QBF/qbfgallery2014/eval2012r2/ev-pr-4x4-17-3-0-0-1-s.qdimacs
600.1	600.07	QBF/qbfgallery2014/eval2012r2/ev-pr-4x4-5-3-0-0-1-s.qdimacs
600.04	600.02	QBF/qbfgallery2014/eval2012r2/ev-pr-4x4-7-3-0-0-1-s.qdimacs
43.392	22.944	QBF/qbfgallery2014/eval2012r2/ev-pr-4x4-9-3-0-0-1-lg.qdimacs
600.09	600.09	QBF/qbfgallery2014/eval2012r2/ev-pr-6x6-11-5-0-1-2-lg.qdimacs
600.04	600.09	QBF/qbfgallery2014/eval2012r2/ev-pr-6x6-13-5-0-1-2-lg.qdimacs
600.03	600.08	QBF/qbfgallery2014/eval2012r2/ev-pr-6x6-15-5-0-1-2-lg.qdimacs
0.324	0.324	QBF/qbfgallery2014/eval2012r2/ev-pr-6x6-5-5-0-1-2-lg.qdimacs
600.09	600.05	QBF/qbfgallery2014/eval2012r2/ev-pr-6x6-5-5-0-1-2-s.qdimacs
600.0	591.02	QBF/qbfgallery2014/eval2012r2/ev-pr-6x6-7-5-0-1-2-s.qdimacs
600.04	600.03	QBF/qbfgallery2014/eval2012r2/ev-pr-8x8-11-7-0-1-2-lg.qdimacs
600.04	600.09	QBF/qbfgallery2014/eval2012r2/ev-pr-8x8-13-7-0-1-2-lg.qdimacs
600.06	600.0	QBF/qbfgallery2014/eval2012r2/ev-pr-8x8-19-7-0-1-2-lg.qdimacs
1.504	1.612	QBF/qbfgallery2014/eval2012r2/ev-pr-8x8-5-7-0-1-2-lg.qdimacs
63.224	54.4	QBF/qbfgallery2014/eval2012r2/ev-pr-8x8-7-7-0-1-2-lg.qdimacs
600.03	497.788	QBF/qbfgallery2014/eval2012r2/ev-pr-8x8-9-7-0-1-2-lg.qdimacs
600.052	600.03	QBF/qbfgallery2014/eval2012r2/filesys_cdfs_namesup.c.qdimacs
600.02	600.03	QBF/qbfgallery2014/eval2012r2/filesys_fastfat_allocsup.c.qdimacs
600.09	600.03	QBF/qbfgallery2014/eval2012r2/filesys_fastfat_easup.c.qdimacs
600.016	600.09	QBF/qbfgallery2014/eval2012r2/filesys_smbmrx_smbxchng.c.qdimacs
1.404	1.332	QBF/qbfgallery2014/eval2012r2/ii32c1-50.qdimacs
5.6	5.608	QBF/qbfgallery2014/eval2012r2/ii32c2-90.qdimacs
5.58	7.72	QBF/qbfgallery2014/eval2012r2/ii8a3-90.qdimacs
2.94	2.928	QBF/qbfgallery2014/eval2012r2/ii8a4-00.qdimacs
600.036	0.48	QBF/qbfgallery2014/eval2012r2/incrementer-enc02-uniform-depth-17.qdimacs
600.048	0.796	QBF/qbfgallery2014/eval2012r2/incrementer-enc03-uniform-depth-24.qdimacs
1.98	0.224	QBF/qbfgallery2014/eval2012r2/incrementer-enc06-uniform-depth-7.qdimacs
600.036	0.192	QBF/qbfgallery2014/eval2012r2/incrementer-enc08-uniform-depth-9.qdimacs
2.436	0.528	QBF/qbfgallery2014/eval2012r2/incrementer-enc09-nonuniform-depth-10.qdimacs
1.208	0.34	QBF/qbfgallery2014/eval2012r2/irst.dme4.B-d4.qdimacs
3.084	3.116	QBF/qbfgallery2014/eval2012r2/jnh205-90.qdimacs
4.428	4.444	QBF/qbfgallery2014/eval2012r2/jnh213-00.qdimacs
600.1	600.096	QBF/qbfgallery2014/eval2012r2/k12_2_2.qdimacs
600.104	600.092	QBF/qbfgallery2014/eval2012r2/k12_2_3.qdimacs
600.02	600.052	QBF/qbfgallery2014/eval2012r2/k12_3_3.qdimacs
600.016	600.1	QBF/qbfgallery2014/eval2012r2/k12_4_2.qdimacs
600.044	600.02	QBF/qbfgallery2014/eval2012r2/k14_3_3.qdimacs
600.096	600.04	QBF/qbfgallery2014/eval2012r2/k6_4_3.qdimacs
0.588	0.584	QBF/qbfgallery2014/eval2012r2/k_branch_n-10.qdimacs
19.692	19.624	QBF/qbfgallery2014/eval2012r2/k_branch_n-14.qdimacs
600.04	600.05	QBF/qbfgallery2014/eval2012r2/k_branch_n-20.qdimacs
600.05	600.05	QBF/qbfgallery2014/eval2012r2/k_branch_n-21.qdimacs
0.464	0.476	QBF/qbfgallery2014/eval2012r2/k_branch_p-10.qdimacs
1.22	1.212	QBF/qbfgallery2014/eval2012r2/k_branch_p-13.qdimacs
1.996	2.028	QBF/qbfgallery2014/eval2012r2/k_branch_p-15.qdimacs
64.664	66.792	QBF/qbfgallery2014/eval2012r2/k_branch_p-21.qdimacs
0.904	0.864	QBF/qbfgallery2014/eval2012r2/k_ph_n-16.qdimacs
1.536	1.496	QBF/qbfgallery2014/eval2012r2/k_ph_n-17.qdimacs
7.672	28.028	QBF/qbfgallery2014/eval2012r2/k_ph_n-18.qdimacs
273.544	176.868	QBF/qbfgallery2014/eval2012r2/k_ph_n-19.qdimacs
40.06	26.38	QBF/qbfgallery2014/eval2012r2/k_ph_n-20.qdimacs
166.284	270.432	QBF/qbfgallery2014/eval2012r2/k_ph_n-21.qdimacs
13.892	13.536	QBF/qbfgallery2014/eval2012r2/k_ph_p-10.qdimacs
292.372	291.756	QBF/qbfgallery2014/eval2012r2/k_ph_p-11.qdimacs
600.04	600.088	QBF/qbfgallery2014/eval2012r2/k_ph_p-12.qdimacs
600.064	600.092	QBF/qbfgallery2014/eval2012r2/k_ph_p-16.qdimacs
600.1	600.08	QBF/qbfgallery2014/eval2012r2/k_ph_p-17.qdimacs
600.088	600.02	QBF/qbfgallery2014/eval2012r2/k_ph_p-18.qdimacs
600.1	600.088	QBF/qbfgallery2014/eval2012r2/ken.flash^14.C-d4.qdimacs
0.124	0.124	QBF/qbfgallery2014/eval2012r2/lights3_021_0_009.qdimacs
0.192	0.144	QBF/qbfgallery2014/eval2012r2/lights3_021_0_013.qdimacs
0.088	0.088	QBF/qbfgallery2014/eval2012r2/lights3_021_0_027.qdimacs
0.468	0.472	QBF/qbfgallery2014/eval2012r2/lights3_035_0_002.qdimacs
0.66	0.66	QBF/qbfgallery2014/eval2012r2/lights3_035_0_027.qdimacs
0.56	0.552	QBF/qbfgallery2014/eval2012r2/lights3_035_0_051.qdimacs
115.42	0.404	QBF/qbfgallery2014/eval2012r2/lut4_2_f2.qdimacs
1.732	0.1	QBF/qbfgallery2014/eval2012r2/lut4_AND_f1.qdimacs
600.104	600.1	QBF/qbfgallery2014/eval2012r2/nusmv.tcas-t^6.B-f3.qdimacs
600.04	600.096	QBF/qbfgallery2014/eval2012r2/nusmv.tcas^2.B-f2.qdimacs
600.044	600.1	QBF/qbfgallery2014/eval2012r2/nusmv.tcas^4.B-f3.qdimacs
600.03	600.03	QBF/qbfgallery2014/eval2012r2/ring_r6_ser--opt-17_.qdimacs
600.104	57.972	QBF/qbfgallery2014/eval2012r2/ring_r7_ser---19_.qdimacs
600.04	600.04	QBF/qbfgallery2014/eval2012r2/ring_r7_ser--opt-20_.qdimacs
0.792	0.428	QBF/qbfgallery2014/eval2012r2/s05378_PR_2_50.qdimacs
600.084	64.048	QBF/qbfgallery2014/eval2012r2/s1196_1_5.qdimacs
2.044	2.016	QBF/qbfgallery2014/eval2012r2/s1196_d2_s.qdimacs
92.148	352.688	QBF/qbfgallery2014/eval2012r2/s1196_d3_u.qdimacs
92.344	477.552	QBF/qbfgallery2014/eval2012r2/s1196_d4_u.qdimacs
102.796	465.368	QBF/qbfgallery2014/eval2012r2/s1196_d5_u.qdimacs
238.408	600.0	QBF/qbfgallery2014/eval2012r2/s1196_d6_u.qdimacs
198.944	600.06	QBF/qbfgallery2014/eval2012r2/s1196_d7_u.qdimacs
600.068	600.12	QBF/qbfgallery2014/eval2012r2/s1269_d10_s.qdimacs
600.04	600.04	QBF/qbfgallery2014/eval2012r2/s1269_d13_u.qdimacs
600.032	600.036	QBF/qbfgallery2014/eval2012r2/s1269_d15_u.qdimacs
0.768	0.848	QBF/qbfgallery2014/eval2012r2/s1269_d2_s.qdimacs
323.544	308.692	QBF/qbfgallery2014/eval2012r2/s1269_d8_s.qdimacs
600.076	600.116	QBF/qbfgallery2014/eval2012r2/s1269_d9_s.qdimacs
0.788	0.472	QBF/qbfgallery2014/eval2012r2/s13207_1_107.qdimacs
19.956	21.052	QBF/qbfgallery2014/eval2012r2/s298_d10_s.qdimacs
34.912	37.208	QBF/qbfgallery2014/eval2012r2/s298_d13_s.qdimacs
600.112	600.116	QBF/qbfgallery2014/eval2012r2/s298_d16_s.qdimacs
117.108	124.884	QBF/qbfgallery2014/eval2012r2/s298_d21_u.qdimacs
155.776	155.556	QBF/qbfgallery2014/eval2012r2/s298_d22_u.qdimacs
600.1	600.0	QBF/qbfgallery2014/eval2012r2/s298_d24_u.qdimacs
17.776	0.72	QBF/qbfgallery2014/eval2012r2/s3330_1_70.qdimacs
600.108	600.1	QBF/qbfgallery2014/eval2012r2/s3330_d10_u.qdimacs
600.03	600.03	QBF/qbfgallery2014/eval2012r2/s3330_d11_u.qdimacs
600.04	600.09	QBF/qbfgallery2014/eval2012r2/s3330_d13_u.qdimacs
600.05	600.06	QBF/qbfgallery2014/eval2012r2/s3330_d14_u.qdimacs
600.06	600.068	QBF/qbfgallery2014/eval2012r2/s3330_d6_s.qdimacs
600.07	600.09	QBF/qbfgallery2014/eval2012r2/s38584_3_238.qdimacs
121.488	127.072	QBF/qbfgallery2014/eval2012r2/s386_d12_u.qdimacs
116.86	114.652	QBF/qbfgallery2014/eval2012r2/s499_d15_s.qdimacs
600.032	600.084	QBF/qbfgallery2014/eval2012r2/s510_d26_s.qdimacs
600.044	600.044	QBF/qbfgallery2014/eval2012r2/s510_d33_s.qdimacs
1.368	1.34	QBF/qbfgallery2014/eval2012r2/s510_d3_s.qdimacs
77.572	9.784	QBF/qbfgallery2014/eval2012r2/s5378_1_0.qdimacs
4.528	4.532	QBF/qbfgallery2014/eval2012r2/s641_d3_s.qdimacs
40.128	41.056	QBF/qbfgallery2014/eval2012r2/s641_d6_s.qdimacs
71.824	101.548	QBF/qbfgallery2014/eval2012r2/s641_d7_u.qdimacs
5.324	5.132	QBF/qbfgallery2014/eval2012r2/s713_d3_s.qdimacs
22.08	22.66	QBF/qbfgallery2014/eval2012r2/s713_d4_s.qdimacs
26.648	26.092	QBF/qbfgallery2014/eval2012r2/s713_d5_s.qdimacs
46.132	47.768	QBF/qbfgallery2014/eval2012r2/s820_d6_s.qdimacs
104.844	100.66	QBF/qbfgallery2014/eval2012r2/s820_d7_s.qdimacs
108.552	106.692	QBF/qbfgallery2014/eval2012r2/s820_d8_s.qdimacs
150.636	33.588	QBF/qbfgallery2014/eval2012r2/sortnetsort10.v.stepl.012.qdimacs
421.848	0.488	QBF/qbfgallery2014/eval2012r2/sortnetsort7.v.stepl.004.qdimacs
377.632	0.876	QBF/qbfgallery2014/eval2012r2/sortnetsort8.v.stepl.008.qdimacs
79.072	5.764	QBF/qbfgallery2014/eval2012r2/sortnetsort9.v.stepl.012.qdimacs
600.06	600.03	QBF/qbfgallery2014/eval2012r2/test1_quant2.qdimacs
600.07	600.04	QBF/qbfgallery2014/eval2012r2/test1_quant3.qdimacs
600.092	600.02	QBF/qbfgallery2014/eval2012r2/test1_quant_squaring2.qdimacs
600.07	600.07	QBF/qbfgallery2014/eval2012r2/test1_quant_squaring3.qdimacs
600.104	600.084	QBF/qbfgallery2014/eval2012r2/test2_quant2.qdimacs
600.02	600.096	QBF/qbfgallery2014/eval2012r2/test2_quant_squaring2.qdimacs
76.256	300.556	QBF/qbfgallery2014/eval2012r2/test3_quant2.qdimacs
600.044	600.04	QBF/qbfgallery2014/eval2012r2/test3_quant_squaring4.qdimacs
600.096	600.084	QBF/qbfgallery2014/eval2012r2/test4_quant4.qdimacs
600.096	600.032	QBF/qbfgallery2014/eval2012r2/test4_quant_squaring2.qdimacs
600.036	600.06	QBF/qbfgallery2014/eval2012r2/test4_quant_squaring4.qdimacs
0.332	0.304	QBF/qbfgallery2014/eval2012r2/test5_quant5.qdimacs
7.716	7.892	QBF/qbfgallery2014/eval2012r2/tlc02-nonuniform-depth-216.qdimacs
2.124	2.08	QBF/qbfgallery2014/eval2012r2/tlc02-uniform-depth-119.qdimacs
4.004	3.872	QBF/qbfgallery2014/eval2012r2/tlc02-uniform-depth-168.qdimacs
0.504	0.508	QBF/qbfgallery2014/eval2012r2/tlc02-uniform-depth-46.qdimacs
1.288	1.252	QBF/qbfgallery2014/eval2012r2/tlc02-uniform-depth-84.qdimacs
1.38	1.872	QBF/qbfgallery2014/eval2012r2/tlc03-nonuniform-depth-82.qdimacs
0.148	0.148	QBF/qbfgallery2014/eval2012r2/TOILET10.1.iv.20.qdimacs
0.756	0.72	QBF/qbfgallery2014/eval2012r2/TOILET16.1.iv.32.qdimacs
0.376	0.372	QBF/qbfgallery2014/eval2012r2/TOILET7.1.iv.13.qdimacs
0.048	0.048	QBF/qbfgallery2014/eval2012r2/TOILET7.1.iv.14.qdimacs
600.032	600.08	QBF/qbfgallery2014/eval2012r2/uclid-pipe2.qdimacs
600.036	600.02	QBF/qbfgallery2014/eval2012r2/uclid-pipe3a.qdimacs
600.02	600.09	QBF/qbfgallery2014/eval2012r2/uclid-pipe3b.qdimacs
409.468	515.08	QBF/qbfgallery2014/eval2012r2/Umbrella_tbm_05.tex.module.000011.qdimacs
594.884	583.348	QBF/qbfgallery2014/eval2012r2/Umbrella_tbm_05.tex.module.000025.qdimacs
9.796	11.488	QBF/qbfgallery2014/eval2012r2/Umbrella_tbm_14.tex.moduleQ2.1S.000792.qdimacs
81.108	71.936	QBF/qbfgallery2014/eval2012r2/Umbrella_tbm_25.tex.module.000099.qdimacs
353.048	270.956	QBF/qbfgallery2014/eval2012r2/Umbrella_tbm_26.tex.moduleQ3.2S.000020.qdimacs
196.376	216.976	QBF/qbfgallery2014/eval2012r2/Umbrella_tbm_26.tex.moduleQ3.2S.000037.qdimacs
600.084	600.096	QBF/qbfgallery2014/eval2012r2/vis.prodcell^23.E-f4.qdimacs
600.02	600.048	QBF/qbfgallery2014/eval2012r2/vis.prodcell^24.E-f3.qdimacs
24.632	27.56	QBF/qbfgallery2014/eval2012r2/W3-Umbrella_tbm_21.tex.moduleQ3.6S.000001.qdimacs
10.128	8.808	QBF/qbfgallery2014/eval2012r2/W4-Umbrella_tbm_05.tex.moduleQ3.8S.000001.qdimacs
332.648	337.252	QBF/qbfgallery2014/eval2012r2/W4-Umbrella_tbm_21.tex.moduleQ3.6S.000001.qdimacs
61.628	83.656	QBF/qbfgallery2014/eval2012r2/W4-Umbrella_tbm_26.tex.moduleQ3.7S.000003.qdimacs
521.584	543.744	QBF/qbfgallery2014/eval2012r2/W5-Umbrella_tbm_05.tex.moduleQ3.8S.000001.qdimacs
600.0	600.09	QBF/qbfgallery2014/eval2012r2/W5-Umbrella_tbm_25.tex.moduleQ3.7S.000003.qdimacs
257.22	262.896	QBF/qbfgallery2014/eval2012r2/stmt27_149_224.qdimacs
0.38	0.372	QBF/qbfgallery2014/eval2012r2/s09234_PR_9_20.qdimacs
600.03	600.044	QBF/qbfgallery2014/eval2012r2/C880.blif_0.10_0.20_0_1_out_exact.qdimacs
600.104	600.052	QBF/qbfgallery2014/eval2012r2/b20_PR_5_10.qdimacs
600.01	600.03	QBF/qbfgallery2014/preprocessing/W5-Umbrella_tbm_25.tex.moduleQ3.7S.000003.qdimacs
600.09	600.04	QBF/qbfgallery2014/preprocessing/W5-Umbrella_tbm_05.tex.moduleQ3.8S.000001.qdimacs
157.956	246.784	QBF/qbfgallery2014/preprocessing/W4-Umbrella_tbm_26.tex.moduleQ3.7S.000003.qdimacs
600.08	600.03	QBF/qbfgallery2014/preprocessing/W4-Umbrella_tbm_21.tex.moduleQ3.6S.000001.qdimacs
41.536	40.504	QBF/qbfgallery2014/preprocessing/W4-Umbrella_tbm_05.tex.moduleQ3.8S.000001.qdimacs
161.216	189.22	QBF/qbfgallery2014/preprocessing/W3-Umbrella_tbm_21.tex.moduleQ3.6S.000001.qdimacs
600.088	600.092	QBF/qbfgallery2014/preprocessing/vis.prodcell^24.E-f3.qdimacs
600.036	600.088	QBF/qbfgallery2014/preprocessing/vis.prodcell^23.E-f4.qdimacs
600.05	600.05	QBF/qbfgallery2014/preprocessing/Umbrella_tbm_26.tex.moduleQ3.2S.000037.qdimacs
600.09	600.08	QBF/qbfgallery2014/preprocessing/Umbrella_tbm_26.tex.moduleQ3.2S.000020.qdimacs
600.1	472.568	QBF/qbfgallery2014/preprocessing/Umbrella_tbm_25.tex.module.000099.qdimacs
5.516	4.372	QBF/qbfgallery2014/preprocessing/Umbrella_tbm_14.tex.moduleQ2.1S.000792.qdimacs
600.04	600.11	QBF/qbfgallery2014/preprocessing/Umbrella_tbm_05.tex.module.000025.qdimacs
600.05	600.06	QBF/qbfgallery2014/preprocessing/Umbrella_tbm_05.tex.module.000011.qdimacs
600.108	600.04	QBF/qbfgallery2014/preprocessing/uclid-pipe3b.qdimacs
600.06	600.012	QBF/qbfgallery2014/preprocessing/uclid-pipe3a.qdimacs
600.02	600.07	QBF/qbfgallery2014/preprocessing/uclid-pipe2.qdimacs
0.056	0.056	QBF/qbfgallery2014/preprocessing/TOILET7.1.iv.14.qdimacs
600.08	2.3	QBF/qbfgallery2014/preprocessing/TOILET16.1.iv.32.qdimacs
0.48	0.484	QBF/qbfgallery2014/preprocessing/TOILET10.1.iv.20.qdimacs
2.26	2.856	QBF/qbfgallery2014/preprocessing/test5_quant5.qdimacs
600.032	600.112	QBF/qbfgallery2014/preprocessing/test4_quant_squaring4.qdimacs
600.056	600.108	QBF/qbfgallery2014/preprocessing/test4_quant_squaring2.qdimacs
600.108	600.116	QBF/qbfgallery2014/preprocessing/test4_quant4.qdimacs
600.112	600.044	QBF/qbfgallery2014/preprocessing/test3_quant_squaring4.qdimacs
512.1	600.03	QBF/qbfgallery2014/preprocessing/test3_quant2.qdimacs
600.044	600.07	QBF/qbfgallery2014/preprocessing/test2_quant_squaring2.qdimacs
600.016	600.044	QBF/qbfgallery2014/preprocessing/test2_quant2.qdimacs
600.004	600.096	QBF/qbfgallery2014/preprocessing/test1_quant_squaring3.qdimacs
600.084	600.03	QBF/qbfgallery2014/preprocessing/test1_quant_squaring2.qdimacs
600.1	600.052	QBF/qbfgallery2014/preprocessing/test1_quant3.qdimacs
600.09	600.1	QBF/qbfgallery2014/preprocessing/test1_quant2.qdimacs
600.096	600.044	QBF/qbfgallery2014/preprocessing/stmt47_340_389.qdimacs
0.992	1.004	QBF/qbfgallery2014/preprocessing/stmt47_290_340.qdimacs
71.684	71.888	QBF/qbfgallery2014/preprocessing/stmt41_286_385.qdimacs
0.204	0.22	QBF/qbfgallery2014/preprocessing/stmt41_160_235.qdimacs
600.044	600.1	QBF/qbfgallery2014/preprocessing/stmt31_276_328.qdimacs
0.288	0.268	QBF/qbfgallery2014/preprocessing/stmt27_149_224.qdimacs
600.096	600.08	QBF/qbfgallery2014/preprocessing/stmt23_92_96.qdimacs
600.08	600.092	QBF/qbfgallery2014/preprocessing/stmt19_83_91.qdimacs
600.02	600.03	QBF/qbfgallery2014/preprocessing/stmt17_94_98.qdimacs
600.08	600.1	QBF/qbfgallery2014/preprocessing/stmt17_82_86.qdimacs
3.936	3.916	QBF/qbfgallery2014/preprocessing/stmt17_74_78.qdimacs
353.264	357.628	QBF/qbfgallery2014/preprocessing/stmt17_70_82.qdimacs
68.504	3.956	QBF/qbfgallery2014/preprocessing/sortnetsort9.v.stepl.012.qdimacs
530.428	1.428	QBF/qbfgallery2014/preprocessing/sortnetsort8.v.stepl.008.qdimacs
600.096	0.352	QBF/qbfgallery2014/preprocessing/sortnetsort7.v.stepl.004.qdimacs
81.78	37.46	QBF/qbfgallery2014/preprocessing/sortnetsort10.v.stepl.012.qdimacs
600.04	600.044	QBF/qbfgallery2014/preprocessing/sortnetsort10.AE.stepl.010.qdimacs
600.096	600.004	QBF/qbfgallery2014/preprocessing/sortnetsort10.AE.stepl.008.qdimacs
600.116	600.03	QBF/qbfgallery2014/preprocessing/ev-pr-4x4-17-3-0-0-1-s.qdimacs
600.092	273.124	QBF/qbfgallery2014/preprocessing/ev-pr-4x4-17-3-0-0-1-lg.qdimacs
600.03	523.328	QBF/qbfgallery2014/preprocessing/ev-pr-4x4-15-3-0-0-1-s.qdimacs
600.09	199.056	QBF/qbfgallery2014/preprocessing/ev-pr-4x4-13-3-0-0-1-s.qdimacs
600.06	58.824	QBF/qbfgallery2014/preprocessing/ev-pr-4x4-11-3-0-0-1-s.qdimacs
600.07	600.01	QBF/qbfgallery2014/preprocessing/ethernet-fixpoint-3.qdimacs
600.096	70.892	QBF/qbfgallery2014/preprocessing/emptyroom_e4_ser--opt-44_.qdimacs
600.04	4.34	QBF/qbfgallery2014/preprocessing/emptyroom_e4_par--opt-22_.qdimacs
600.096	2.584	QBF/qbfgallery2014/preprocessing/emptyroom_e4_par---21_.qdimacs
600.08	6.144	QBF/qbfgallery2014/preprocessing/emptyroom_e3_ser---19_.qdimacs
7.652	0.092	QBF/qbfgallery2014/preprocessing/emptyroom_e3_par--opt-10_.qdimacs
14.876	6.252	QBF/qbfgallery2014/preprocessing/eijk.S382.S-f4.qdimacs
80.424	1.792	QBF/qbfgallery2014/preprocessing/eijk.S1238.S-d3.qdimacs
443.208	0.388	QBF/qbfgallery2014/preprocessing/cube_c9_par---10_.qdimacs
600.048	25.752	QBF/qbfgallery2014/preprocessing/cube_c7_ser--opt-24_.qdimacs
600.092	308.088	QBF/qbfgallery2014/preprocessing/cube_c7_ser---23_.qdimacs
426.556	0.26	QBF/qbfgallery2014/preprocessing/cube_c5_ser--opt-15_.qdimacs
600.088	7.352	QBF/qbfgallery2014/preprocessing/cube_c5_ser---14_.qdimacs
600.04	169.612	QBF/qbfgallery2014/preprocessing/cube_c11_ser--opt-42_.qdimacs
4.792	1.788	QBF/qbfgallery2014/preprocessing/counter_r_8.qdimacs
26.216	4.132	QBF/qbfgallery2014/preprocessing/counter_e_8.qdimacs
600.06	600.01	QBF/qbfgallery2014/preprocessing/Core1108_tbm_21.tex.moduleQ3.2S.000027.qdimacs
600.07	600.06	QBF/qbfgallery2014/preprocessing/Core1108_tbm_21.tex.moduleQ3.2S.000024.qdimacs
600.07	600.03	QBF/qbfgallery2014/preprocessing/Core1108_tbm_09.tex.moduleQ3.2S.000010.qdimacs
600.03	600.08	QBF/qbfgallery2014/preprocessing/Core1108_tbm_03.tex.module.000034.qdimacs
600.05	600.04	QBF/qbfgallery2014/preprocessing/Core1108_tbm_02.tex.moduleQ3.2S.000099.qdimacs
600.02	600.06	QBF/qbfgallery2014/preprocessing/Core1108_tbm_02.tex.moduleQ3.2S.000098.qdimacs
600.04	600.03	QBF/qbfgallery2014/preprocessing/connect_9x8_3_R.qdimacs
600.04	600.05	QBF/qbfgallery2014/preprocessing/connect_7x6_4_R.qdimacs
600.03	600.08	QBF/qbfgallery2014/preprocessing/connect_6x5_5_R.qdimacs
32.66	27.12	QBF/qbfgallery2014/preprocessing/connect_5x4_3_R.qdimacs
0.36	0.376	QBF/qbfgallery2014/preprocessing/cmu.periodic.N-f4.qdimacs
600.036	600.04	QBF/qbfgallery2014/preprocessing/cmu.dme1.B-f4.qdimacs
600.09	56.5	QBF/qbfgallery2014/preprocessing/C880.blif_0.10_1.00_0_0_out_exact.qdimacs
546.988	16.32	QBF/qbfgallery2014/preprocessing/C880.blif_0.10_1.00_0_0_inp_exact.qdimacs
600.06	600.088	QBF/qbfgallery2014/preprocessing/C880.blif_0.10_0.20_0_1_out_exact.qdimacs
600.084	600.0	QBF/qbfgallery2014/preprocessing/C880.blif_0.10_0.20_0_1_inp_exact.qdimacs
600.096	600.056	QBF/qbfgallery2014/preprocessing/C880.blif_0.10_0.20_0_0_out_exact.qdimacs
600.08	600.07	QBF/qbfgallery2014/preprocessing/C880.blif_0.10_0.20_0_0_inp_exact.qdimacs
1.196	1.216	QBF/qbfgallery2014/preprocessing/c6_BMC_p1_k1024.qdimacs
0.484	0.468	QBF/qbfgallery2014/preprocessing/C6288.blif_0.10_1.00_0_1_out_exact.qdimacs
58.14	52.88	QBF/qbfgallery2014/preprocessing/C6288.blif_0.10_1.00_0_1_inp_exact.qdimacs
600.08	600.096	QBF/qbfgallery2014/preprocessing/C6288.blif_0.10_1.00_0_0_inp_exact.qdimacs
600.108	600.108	QBF/qbfgallery2014/preprocessing/C6288.blif_0.10_0.20_0_1_out_exact.qdimacs
600.104	600.1	QBF/qbfgallery2014/preprocessing/C6288.blif_0.10_0.20_0_1_inp_exact.qdimacs
600.104	600.08	QBF/qbfgallery2014/preprocessing/C6288.blif_0.10_0.20_0_0_out_exact.qdimacs
27.996	0.932	QBF/qbfgallery2014/preprocessing/c5_BMC_p1_k4.qdimacs
0.12	0.124	QBF/qbfgallery2014/preprocessing/C5315.blif_0.10_1.00_0_0_inp_exact.qdimacs
0.984	0.924	QBF/qbfgallery2014/preprocessing/biu.mv.xl_ao.bb-b003-p020-IPF01-c05.blif-biu.inv.prop.bb-bmc.conf01.01X-QBF.BB1-Zi.BB2-01X.BB3-01X.with-IOC.unfold-004.qdimacs
0.644	0.308	QBF/qbfgallery2014/preprocessing/biu.mv.xl_ao.bb-b001-p010-MIF05-c07.blif-biu.inv1.prop.bb-bmc.with-IOC.unfold-004.qdimacs
600.08	600.03	QBF/qbfgallery2014/preprocessing/biu.mv.xl_ao.bb-b001-p010-MIF05-c04.blif-biu.inv1.prop.bb-bmc.with-IOC.unfold-004.qdimacs
1.292	0.308	QBF/qbfgallery2014/preprocessing/biu.mv.xl_ao.bb-b001-p010-MIF03-c10.blif-biu.inv1.prop.bb-bmc.with-IOC.unfold-005.qdimacs
0.216	0.192	QBF/qbfgallery2014/preprocessing/biu.mv.xl_ao.bb-b001-p010-MIF01-c10.blif-biu.inv1.prop.bb-bmc.with-IOC.unfold-004.qdimacs
0.12	0.124	QBF/qbfgallery2014/preprocessing/biu.mv.xl_ao.bb-b001-p005-IPF02-c02.blif-biu.inv1.prop.bb-bmc.with-IOC.unfold-004.qdimacs
600.09	600.03	QBF/qbfgallery2014/preprocessing/b22_PR_8_20.qdimacs
600.072	600.096	QBF/qbfgallery2014/preprocessing/b22_C_2_12.qdimacs
600.03	600.024	QBF/qbfgallery2014/preprocessing/b21_C_3_206.qdimacs
600.028	600.1	QBF/qbfgallery2014/preprocessing/b20_PR_5_10.qdimacs
600.0	600.108	QBF/qbfgallery2014/preprocessing/b20_C_3_2.qdimacs
210.956	20.52	QBF/qbfgallery2014/preprocessing/b17_C_1_163.qdimacs
600.04	600.01	QBF/qbfgallery2014/preprocessing/adder-10-sat.qdimacs
600.03	600.07	QBF/qbfgallery2014/preprocessing/adder-12-sat.qdimacs
600.1	600.068	QBF/qbfgallery2014/preprocessing/adder-12-unsat.qdimacs
600.1	600.04	QBF/qbfgallery2014/preprocessing/adder-14-unsat.qdimacs
600.096	600.01	QBF/qbfgallery2014/preprocessing/adder-16-unsat.qdimacs
45.048	33.172	QBF/qbfgallery2014/preprocessing/adder-6-sat.qdimacs
600.05	600.02	QBF/qbfgallery2014/preprocessing/AR-fixpoint-2.qdimacs
600.08	600.036	QBF/qbfgallery2014/preprocessing/audio_ac97_wavepcistream3.cpp.qdimacs
600.048	600.048	QBF/qbfgallery2014/preprocessing/audio_ddksynth_voice.cpp.qdimacs
600.04	600.08	QBF/qbfgallery2014/preprocessing/b04_C_2_20.qdimacs
62.74	16.568	QBF/qbfgallery2014/preprocessing/b11_C_1_14.qdimacs
600.09	600.03	QBF/qbfgallery2014/preprocessing/b14_C_3_105.qdimacs
600.01	36.264	QBF/qbfgallery2014/preprocessing/biu.mv.xl_ao.bb-b003-p020-IPF01-c05.blif-biu.inv.prop.bb-bmc.conf02.01X-QBF.BB1-01X.BB2-Zi.BB3-01X.with-IOC.unfold-007.qdimacs
600.08	600.1	QBF/qbfgallery2014/preprocessing/biu.mv.xl_ao.bb-b003-p020-IPF01-c05.blif-biu.inv.prop.bb-bmc.with-IOC.unfold-009.qdimacs
600.1	1.876	QBF/qbfgallery2014/preprocessing/biu.mv.xl_ao.bb-b003-p020-MIF02-c01.blif-biu.inv.prop.bb-bmc.with-IOC.unfold-005.qdimacs
0.428	0.1	QBF/qbfgallery2014/preprocessing/biu.mv.xl_ao.bb-b003-p020-MIF04-c05.blif-biu.inv.prop.bb-bmc.with-IOC.unfold-004.qdimacs
600.084	0.096	QBF/qbfgallery2014/preprocessing/BLOCKS4ii.7.2.qdimacs
25.744	0.552	QBF/qbfgallery2014/preprocessing/BLOCKS4iii.7.qdimacs
3.304	0.16	QBF/qbfgallery2014/preprocessing/blocks_enc_2_b3_ser--opt-9_.qdimacs
600.104	600.048	QBF/qbfgallery2014/preprocessing/blocks_enc_2_b4_ser--opt-26_.qdimacs
181.144	1.356	QBF/qbfgallery2014/preprocessing/c1_BMC_p1_k8.qdimacs
600.068	363.016	QBF/qbfgallery2014/preprocessing/c2_Debug_s5_f1_e1_v3.qdimacs
528.632	12.144	QBF/qbfgallery2014/preprocessing/c3_BMC_p1_k256.qdimacs
290.976	302.028	QBF/qbfgallery2014/preprocessing/c3_Debug_s3_f2_e2_v2.qdimacs
600.028	1.296	QBF/qbfgallery2014/preprocessing/C432.blif_0.10_0.20_0_0_out_exact.qdimacs
600.07	1.2	QBF/qbfgallery2014/preprocessing/C432.blif_0.10_0.20_0_1_out_exact.qdimacs
600.08	600.07	QBF/qbfgallery2014/preprocessing/C499.blif_0.10_0.20_0_0_inp_exact.qdimacs
600.07	600.028	QBF/qbfgallery2014/preprocessing/C499.blif_0.10_0.20_0_0_out_exact.qdimacs
600.08	600.092	QBF/qbfgallery2014/preprocessing/C499.blif_0.10_0.20_0_1_out_exact.qdimacs
600.07	600.05	QBF/qbfgallery2014/preprocessing/c4_Debug_s3_f1_e1_v3.qdimacs
600.06	600.01	QBF/qbfgallery2014/preprocessing/c4_Debug_s3_f1_e2_v3.qdimacs
600.08	600.06	QBF/qbfgallery2014/preprocessing/c4_Debug_s3_f2_e1_v3.qdimacs
600.03	600.08	QBF/qbfgallery2014/preprocessing/C5315.blif_0.10_0.20_0_0_inp_exact.qdimacs
600.1	600.036	QBF/qbfgallery2014/preprocessing/C5315.blif_0.10_0.20_0_0_out_exact.qdimacs
600.09	600.09	QBF/qbfgallery2014/preprocessing/C5315.blif_0.10_0.20_0_1_inp_exact.qdimacs
600.044	600.044	QBF/qbfgallery2014/preprocessing/C5315.blif_0.10_0.20_0_1_out_exact.qdimacs
0.044	0.044	QBF/qbfgallery2014/preprocessing/ev-pr-4x4-5-3-0-0-1-s.qdimacs
0.28	0.084	QBF/qbfgallery2014/preprocessing/ev-pr-4x4-7-3-0-0-1-s.qdimacs
47.092	2.308	QBF/qbfgallery2014/preprocessing/ev-pr-4x4-9-3-0-0-1-lg.qdimacs
444.208	92.828	QBF/qbfgallery2014/preprocessing/ev-pr-6x6-11-5-0-1-2-lg.qdimacs
600.03	332.14	QBF/qbfgallery2014/preprocessing/ev-pr-6x6-13-5-0-1-2-lg.qdimacs
600.04	600.04	QBF/qbfgallery2014/preprocessing/ev-pr-6x6-15-5-0-1-2-lg.qdimacs
0.104	0.04	QBF/qbfgallery2014/preprocessing/ev-pr-6x6-5-5-0-1-2-lg.qdimacs
0.748	0.28	QBF/qbfgallery2014/preprocessing/ev-pr-6x6-7-5-0-1-2-s.qdimacs
600.09	600.1	QBF/qbfgallery2014/preprocessing/ev-pr-8x8-11-7-0-1-2-lg.qdimacs
600.04	600.01	QBF/qbfgallery2014/preprocessing/ev-pr-8x8-13-7-0-1-2-lg.qdimacs
600.02	600.07	QBF/qbfgallery2014/preprocessing/ev-pr-8x8-19-7-0-1-2-lg.qdimacs
0.216	0.092	QBF/qbfgallery2014/preprocessing/ev-pr-8x8-5-7-0-1-2-lg.qdimacs
14.504	3.884	QBF/qbfgallery2014/preprocessing/ev-pr-8x8-7-7-0-1-2-lg.qdimacs
233.532	170.948	QBF/qbfgallery2014/preprocessing/ev-pr-8x8-9-7-0-1-2-lg.qdimacs
600.12	600.04	QBF/qbfgallery2014/preprocessing/filesys_cdfs_namesup.c.qdimacs
600.028	600.068	QBF/qbfgallery2014/preprocessing/filesys_fastfat_allocsup.c.qdimacs
600.048	600.088	QBF/qbfgallery2014/preprocessing/filesys_fastfat_easup.c.qdimacs
600.016	600.01	QBF/qbfgallery2014/preprocessing/filesys_smbmrx_smbxchng.c.qdimacs
1.664	1.472	QBF/qbfgallery2014/preprocessing/ii32c1-50.qdimacs
1.06	1.016	QBF/qbfgallery2014/preprocessing/ii32c2-90.qdimacs
5.556	7.532	QBF/qbfgallery2014/preprocessing/ii8a3-90.qdimacs
1.444	1.416	QBF/qbfgallery2014/preprocessing/ii8a4-00.qdimacs
600.1	0.168	QBF/qbfgallery2014/preprocessing/incrementer-enc03-uniform-depth-24.qdimacs
8.508	0.588	QBF/qbfgallery2014/preprocessing/irst.dme4.B-d4.qdimacs
0.7	0.716	QBF/qbfgallery2014/preprocessing/jnh205-90.qdimacs
600.1	600.1	QBF/qbfgallery2014/preprocessing/k12_2_2.qdimacs
600.056	600.108	QBF/qbfgallery2014/preprocessing/k12_2_3.qdimacs
600.076	600.048	QBF/qbfgallery2014/preprocessing/k12_3_3.qdimacs
600.032	600.052	QBF/qbfgallery2014/preprocessing/k12_4_2.qdimacs
600.06	600.028	QBF/qbfgallery2014/preprocessing/k14_3_3.qdimacs
600.044	600.048	QBF/qbfgallery2014/preprocessing/k6_4_3.qdimacs
600.05	600.1	QBF/qbfgallery2014/preprocessing/k_branch_n-20.qdimacs
600.07	600.08	QBF/qbfgallery2014/preprocessing/k_branch_n-21.qdimacs
0.568	0.58	QBF/qbfgallery2014/preprocessing/k_branch_p-21.qdimacs
0.036	0.036	QBF/qbfgallery2014/preprocessing/k_ph_n-16.qdimacs
0.044	0.044	QBF/qbfgallery2014/preprocessing/k_ph_n-17.qdimacs
0.028	0.028	QBF/qbfgallery2014/preprocessing/k_ph_n-18.qdimacs
2.728	1.656	QBF/qbfgallery2014/preprocessing/k_ph_n-19.qdimacs
0.108	0.108	QBF/qbfgallery2014/preprocessing/k_ph_n-20.qdimacs
0.036	0.04	QBF/qbfgallery2014/preprocessing/k_ph_n-21.qdimacs
155.98	154.692	QBF/qbfgallery2014/preprocessing/k_ph_p-10.qdimacs
600.032	600.048	QBF/qbfgallery2014/preprocessing/k_ph_p-11.qdimacs
600.096	600.036	QBF/qbfgallery2014/preprocessing/k_ph_p-12.qdimacs
600.1	600.032	QBF/qbfgallery2014/preprocessing/k_ph_p-16.qdimacs
600.044	600.04	QBF/qbfgallery2014/preprocessing/k_ph_p-17.qdimacs
600.036	600.1	QBF/qbfgallery2014/preprocessing/k_ph_p-18.qdimacs
4.164	8.34	QBF/qbfgallery2014/preprocessing/ken.flash^14.C-d4.qdimacs
148.352	0.52	QBF/qbfgallery2014/preprocessing/lut4_2_f2.qdimacs
0.16	0.184	QBF/qbfgallery2014/preprocessing/lut4_AND_f1.qdimacs
600.1	600.052	QBF/qbfgallery2014/preprocessing/nusmv.tcas-t^6.B-f3.qdimacs
600.04	600.07	QBF/qbfgallery2014/preprocessing/nusmv.tcas^2.B-f2.qdimacs
600.08	600.02	QBF/qbfgallery2014/preprocessing/nusmv.tcas^4.B-f3.qdimacs
600.104	600.0	QBF/qbfgallery2014/preprocessing/ring_r6_ser--opt-17_.qdimacs
600.09	17.92	QBF/qbfgallery2014/preprocessing/ring_r7_ser---19_.qdimacs
600.096	600.03	QBF/qbfgallery2014/preprocessing/ring_r7_ser--opt-20_.qdimacs
5.264	1.488	QBF/qbfgallery2014/preprocessing/s05378_PR_2_50.qdimacs
0.328	0.344	QBF/qbfgallery2014/preprocessing/s09234_PR_9_20.qdimacs
600.08	43.764	QBF/qbfgallery2014/preprocessing/s1196_1_5.qdimacs
2.504	2.412	QBF/qbfgallery2014/preprocessing/s1196_d2_s.qdimacs
600.032	600.02	QBF/qbfgallery2014/preprocessing/s1196_d3_u.qdimacs
600.084	600.01	QBF/qbfgallery2014/preprocessing/s1196_d4_u.qdimacs
600.056	600.104	QBF/qbfgallery2014/preprocessing/s1196_d5_u.qdimacs
600.048	600.01	QBF/qbfgallery2014/preprocessing/s1196_d6_u.qdimacs
600.12	600.07	QBF/qbfgallery2014/preprocessing/s1196_d7_u.qdimacs
600.02	600.088	QBF/qbfgallery2014/preprocessing/s1269_d10_s.qdimacs
600.096	600.08	QBF/qbfgallery2014/preprocessing/s1269_d13_u.qdimacs
600.06	600.072	QBF/qbfgallery2014/preprocessing/s1269_d15_u.qdimacs
0.248	0.252	QBF/qbfgallery2014/preprocessing/s1269_d2_s.qdimacs
600.02	600.032	QBF/qbfgallery2014/preprocessing/s1269_d8_s.qdimacs
600.02	600.076	QBF/qbfgallery2014/preprocessing/s1269_d9_s.qdimacs
6.948	1.1	QBF/qbfgallery2014/preprocessing/s13207_1_107.qdimacs
17.448	14.76	QBF/qbfgallery2014/preprocessing/s298_d10_s.qdimacs
27.784	25.392	QBF/qbfgallery2014/preprocessing/s298_d13_s.qdimacs
600.1	600.108	QBF/qbfgallery2014/preprocessing/s298_d16_s.qdimacs
600.064	600.072	QBF/qbfgallery2014/preprocessing/s298_d21_u.qdimacs
600.076	600.036	QBF/qbfgallery2014/preprocessing/s298_d22_u.qdimacs
600.06	600.028	QBF/qbfgallery2014/preprocessing/s298_d24_u.qdimacs
1.536	0.264	QBF/qbfgallery2014/preprocessing/s3330_1_70.qdimacs
600.04	600.028	QBF/qbfgallery2014/preprocessing/s3330_d10_u.qdimacs
600.02	600.03	QBF/qbfgallery2014/preprocessing/s3330_d11_u.qdimacs
600.06	600.01	QBF/qbfgallery2014/preprocessing/s3330_d13_u.qdimacs
600.01	600.06	QBF/qbfgallery2014/preprocessing/s3330_d14_u.qdimacs
600.02	600.028	QBF/qbfgallery2014/preprocessing/s3330_d6_s.qdimacs
600.09	600.06	QBF/qbfgallery2014/preprocessing/s38584_3_238.qdimacs
333.216	328.612	QBF/qbfgallery2014/preprocessing/s386_d12_u.qdimacs
142.032	143.18	QBF/qbfgallery2014/preprocessing/s499_d15_s.qdimacs
600.028	600.03	QBF/qbfgallery2014/preprocessing/s510_d33_s.qdimacs
403.344	6.4	QBF/qbfgallery2014/preprocessing/s5378_1_0.qdimacs
600.056	600.044	QBF/qbfgallery2014/preprocessing/s641_d6_s.qdimacs
97.62	121.708	QBF/qbfgallery2014/preprocessing/s641_d7_u.qdimacs
60.504	57.308	QBF/qbfgallery2014/preprocessing/s713_d3_s.qdimacs
0.828	0.948	QBF/qbfgallery2014/preprocessing/s713_d4_s.qdimacs
600.03	600.04	QBF/qbfgallery2014/preprocessing/s713_d5_s.qdimacs
600.02	600.01	QBF/qbfgallery2014/preprocessing/s820_d6_s.qdimacs
600.1	600.09	QBF/qbfgallery2014/preprocessing/s820_d7_s.qdimacs
437.92	511.788	QBF/qbfgallery2014/preprocessing/s820_d8_s.qdimacs

